Modeling Online Paging in Multi-Core Systems

Web requests are growing exponentially since the 90s due to the rapid development of the Internet. This process was further accelerated by the introduction of cloud services. It has been observed statistically that memory or web requests generally follow power-law distribution, Breslau et al. INFOCOM'99. That is, the $i^{\text{th}}$ most popular web page is requested with a probability proportional to $1 / i^{\alpha}$ ($\alpha > 0$ is a constant). Furthermore, this study, which was performed more than 20 years ago, indicated Zipf-like behavior, i.e., that $\alpha \le 1$. Surprisingly, the memory access traces coming from petabyte-size modern cloud systems not only show that $\alpha$ can be bigger than one but also illustrate a shifted power-law distribution -- called Pareto type II or Lomax. These previously not reported phenomenon calls for statistical explanation. Our first contribution is a new statistical {\it multi-core power-law} model indicating that double-power law can be attributed to the presence of multiple cores running many virtual machines in parallel on such systems. We verify experimentally the applicability of this model using the Kolmogorov-Smirnov test (K-S test). The second contribution of this paper is a theoretical analysis indicating why LRU and LFU-based algorithms perform well in practice on data satisfying power-law or multi-core assumptions. We provide an explanation by studying the online paging problem in the stochastic input model, i.e., the input is a random sequence with each request independently drawn from a page set according to a distribution $\pi$. We derive formulas (as a function of the page probabilities in $\pi$) to upper bound their ratio-of-expectations, which help in establishing O(1) performance ratio given the random sequence following power-law and multi-core power-law distributions.

==> trace_data/1_data.dat <==
1	0.001215067
2	0.002437281
3	0.003652348
4	0.004867415
5	0.006075334
6	0.007283254
7	0.008484025
8	0.009670502
9	0.010856979
10	0.012043457
11	0.013229934
12	0.014416411
13	0.015602888
14	0.016789365
15	0.017968694
16	0.019148024
17	0.020327353
18	0.021506683
19	0.022686012
20	0.023865342
21	0.025037524
22	0.026209706
23	0.027381888
24	0.02855407
25	0.029726253
26	0.030898435
27	0.032070617
28	0.033242799
29	0.034414981
30	0.035580016
31	0.03674505
32	0.037902938
33	0.039060825
34	0.040147238
35	0.041226503
36	0.042305768
37	0.043377886
38	0.044450004
39	0.045522121
40	0.046579944
41	0.04763062
42	0.048681295
43	0.049731971
44	0.050782646
45	0.051833321
46	0.052883997
47	0.053934672
48	0.054985348
49	0.056028876
50	0.057072404
51	0.058115932
52	0.05915946
53	0.06019584
54	0.061232221
55	0.062268601
56	0.063304982
57	0.064341362
58	0.065377743
59	0.066414123
60	0.067450504
61	0.068486884
62	0.069516118
63	0.070545351
64	0.071567436
65	0.072589522
66	0.073497248
67	0.074376385
68	0.075255521
69	0.076134658
70	0.077006647
71	0.077871489
72	0.078714888
73	0.079558287
74	0.080394539
75	0.081230791
76	0.082067043
77	0.082903295
78	0.083739547
79	0.084568651
80	0.085390608
81	0.086212565
82	0.087034522
83	0.087856479
84	0.088671289
85	0.089486098
86	0.09029376
87	0.091094275
88	0.09189479
89	0.092695304
90	0.093495819
91	0.094296333
92	0.095089701
93	0.095883068
94	0.096669287
95	0.097455507
96	0.098234579
97	0.099013652
98	0.099792724
99	0.100568222
100	0.101340147
101	0.102112072
102	0.102866128
103	0.103616611
104	0.104359946
105	0.105103281
106	0.105839468
107	0.106575656
108	0.107311843
109	0.108048031
110	0.108769924
111	0.109491816
112	0.110213709
113	0.110935601
114	0.111657494
115	0.112379387
116	0.113086984
117	0.113794582
118	0.11450218
119	0.115209778
120	0.115917375
121	0.116624973
122	0.117332571
123	0.118040169
124	0.118740619
125	0.119433922
126	0.120127225
127	0.120820527
128	0.12151383
129	0.122207133
130	0.122893289
131	0.123579444
132	0.124265599
133	0.124951755
134	0.125630763
135	0.126309771
136	0.126981631
137	0.127653492
138	0.128325352
139	0.128990065
140	0.129654778
141	0.130319491
145	0.132964048
150	0.136244729
155	0.139403903
161	0.143052677
167	0.146640698
173	0.150185834
179	0.153688085
185	0.157147452
192	0.16110714
199	0.164784504
206	0.16838682
213	0.171946251
221	0.176006004
229	0.179954971
237	0.183650204
245	0.187302552
254	0.191355157
263	0.195375599
273	0.199621185
282	0.203277107
292	0.207008077
303	0.210881996
314	0.214470016
325	0.217982989
337	0.22172468
349	0.225366307
361	0.228915017
374	0.232653134
387	0.236305482
401	0.240118648
415	0.243738832
430	0.247141019
446	0.25036452
462	0.253377171
478	0.256211136
495	0.259059395
513	0.261889786
531	0.264720177
550	0.267550568
570	0.270230863
590	0.272689586
611	0.275241227
633	0.277896505
656	0.280526767
679	0.28315703
703	0.285844471
728	0.28852834
754	0.291255093
781	0.293949682
809	0.296651419
838	0.299449646
868	0.302344364
899	0.305196198
931	0.307883639
965	0.310678293
999	0.313472947
1035	0.316310485
1072	0.31914445
1110	0.321996283
1149	0.324923165
1190	0.327871489
1233	0.330944893
1277	0.333911086
1323	0.336723608
1370	0.339579015
1419	0.342555929
1469	0.345593596
1522	0.348813523
1576	0.352094203
1632	0.355496391
1691	0.359080838
1751	0.362643842
1813	0.366188979
1878	0.36974841
1945	0.373218498
2015	0.376720749
2087	0.380248017
2161	0.383653777
2238	0.3869559
2318	0.390386677
2401	0.393946108
2486	0.397591309
2575	0.401340147
2667	0.404956758
2762	0.408691302
2861	0.412583089
2963	0.41659281
3069	0.420759774
3178	0.425044672
3292	0.429526124
3409	0.434125509
3531	0.43892145
3657	0.443706669
3787	0.448352512
3922	0.453177042
4062	0.458180259
4207	0.463362161
4358	0.468758488
4513	0.474297763
4674	0.480051462
4841	0.486019584
5014	0.49220213
5193	0.498599099
5378	0.504631549
5570	0.510806947
5769	0.517207491
5975	0.523493675
6188	0.529583304
6409	0.535901651
6637	0.542234293
6874	0.54781288
7119	0.553066257
7374	0.558534058
7637	0.564173397
7909	0.569562576
8191	0.57460153
8484	0.579837038
8786	0.585233364
9100	0.590844114
9425	0.596651419
9761	0.602655278
10109	0.608873562
10470	0.615324137
10844	0.622007005
11231	0.628922164
11632	0.636087485
12047	0.643502966
12477	0.651186477
12922	0.659138017
13383	0.667375456
13860	0.675898792
14355	0.684743764
14867	0.693892502
15398	0.703380745
15947	0.713190623
16516	0.723357873
17106	0.733900365
17716	0.744800229
18348	0.756093203
19003	0.767797155
19681	0.779912086
20384	0.792473733
21111	0.805464227
21864	0.818919305
22645	0.832874705
23453	0.847312558
24290	0.862268601
25156	0.876928025
26054	0.889764849
26984	0.903059109
27947	0.916825102
28944	0.931077121
29977	0.945843757
31046	0.957544136
32154	0.965463512
33302	0.973668787
34490	0.98215996
35721	0.990958473
36996	1


==> trace_data/1_multicore.dat <==
1	0.012102499
2	0.018946807
3	0.024064917
4	0.028248799
5	0.031833252
6	0.034994888
7	0.037839533
8	0.040436167
9	0.042832529
10	0.045063183
11	0.047154047
12	0.049125112
13	0.05099216
14	0.05276789
15	0.054462692
16	0.056085187
17	0.057642614
18	0.05914112
19	0.060585974
20	0.061981727
21	0.063332346
22	0.064641306
23	0.065911676
24	0.067146176
25	0.068347234
26	0.069517025
27	0.070657505
28	0.071770443
29	0.072857443
30	0.073919962
31	0.074959335
32	0.07597678
33	0.076973419
34	0.077950282
35	0.078908322
36	0.079848419
37	0.080771391
38	0.081677995
39	0.08256894
40	0.083444882
41	0.084306439
42	0.085154186
43	0.085988663
44	0.086810378
45	0.087619807
46	0.0884174
47	0.089203579
48	0.089978745
49	0.090743275
50	0.091497526
51	0.092241837
52	0.092976528
53	0.093701906
54	0.094418259
55	0.095125863
56	0.09582498
57	0.09651586
58	0.097198741
59	0.097873851
60	0.098541408
61	0.099201618
62	0.099854682
63	0.100500788
64	0.10114012
65	0.101772852
66	0.102399152
67	0.103019181
68	0.103633094
69	0.104241039
70	0.104843159
71	0.105439591
72	0.106030469
73	0.10661592
74	0.107196066
75	0.107771026
76	0.108340914
77	0.108905841
78	0.109465914
79	0.110021235
80	0.110571904
81	0.111118017
82	0.111659667
83	0.112196945
84	0.112729937
85	0.113258728
86	0.113783399
87	0.114304031
88	0.114820699
89	0.115333479
90	0.115842442
91	0.11634766
92	0.1168492
93	0.117347128
94	0.11784151
95	0.118332406
96	0.118819878
97	0.119303986
98	0.119784786
99	0.120262335
100	0.120736686
101	0.121207894
102	0.121676009
103	0.122141082
104	0.122603161
105	0.123062295
106	0.12351853
107	0.123971911
108	0.124422483
109	0.124870288
110	0.125315369
111	0.125757767
112	0.126197521
113	0.126634672
114	0.127069256
115	0.127501313
116	0.127930877
117	0.128357985
118	0.128782671
119	0.12920497
120	0.129624915
121	0.130042538
122	0.130457871
123	0.130870945
124	0.131281791
125	0.131690439
126	0.132096917
127	0.132501255
128	0.132903479
129	0.133303619
130	0.1337017
131	0.134097749
132	0.134491791
133	0.134883852
134	0.135273957
135	0.135662129
136	0.136048393
137	0.136432771
138	0.136815287
139	0.137195963
140	0.137574821
141	0.137951883
145	0.139442581
150	0.141267959
155	0.14305328
161	0.145145776
167	0.147186993
173	0.149179964
179	0.151127443
185	0.153031942
192	0.155202587
199	0.157321171
206	0.159390708
213	0.161413943
221	0.163672722
229	0.1658777
237	0.168031972
245	0.170138359
254	0.172454003
263	0.174715643
273	0.177168929
282	0.179326231
292	0.181670123
303	0.184187468
314	0.186644673
325	0.189045206
337	0.191603043
349	0.194100927
361	0.196542253
374	0.199126787
387	0.201652168
401	0.204309406
415	0.206905562
430	0.209623226
446	0.212453352
462	0.215216648
478	0.217916926
495	0.220720807
513	0.223620577
531	0.226453355
550	0.229374963
570	0.232378607
590	0.23531286
611	0.23832338
633	0.241404235
656	0.244549805
679	0.247622759
703	0.25075628
728	0.2539455
754	0.257185833
781	0.260472968
809	0.263802859
838	0.267171719
868	0.270576011
899	0.274012429
931	0.277477897
965	0.281074104
999	0.28458689
1035	0.288220577
1072	0.29186852
1110	0.295528793
1149	0.299199619
1190	0.302970289
1233	0.306833062
1277	0.310693888
1323	0.314636619
1370	0.318571866
1419	0.322579981
1469	0.326575978
1522	0.330714041
1576	0.334832631
1632	0.339005665
1691	0.343300343
1751	0.347566661
1813	0.351874109
1878	0.35628591
1945	0.360728283
2015	0.365262016
2087	0.369817151
2161	0.374391038
2238	0.379040933
2318	0.383760485
2401	0.388543733
2486	0.393329444
2575	0.39822498
2667	0.403168494
2762	0.408155437
2861	0.413232266
2963	0.41834202
3069	0.423529515
3178	0.428740856
3292	0.434065431
3409	0.439403946
3531	0.444842206
3657	0.450328976
3787	0.455859535
3922	0.46147058
4062	0.467155203
4207	0.472906936
4358	0.47875803
4513	0.484625353
4674	0.490579401
4841	0.496612749
5014	0.502718443
5193	0.508889976
5378	0.515121276
5570	0.521439203
5769	0.52783624
5975	0.534305349
6188	0.540839953
6409	0.547463544
6637	0.554139418
6874	0.560918863
7119	0.567765469
7374	0.574726879
7637	0.581740747
7909	0.588827443
8191	0.596005361
8484	0.603291036
8786	0.610627225
9100	0.618078984
9425	0.625613612
9761	0.633223522
10109	0.640923508
10470	0.648726834
10844	0.65662446
11231	0.664607925
11632	0.672689253
12047	0.6808597
12477	0.689130111
12922	0.697491556
13383	0.705953834
13860	0.714507913
14355	0.723179988
14867	0.73194288
15398	0.740821209
15947	0.749788685
16516	0.758868486
17106	0.768066045
17716	0.777355921
18348	0.786758858
19003	0.796279114
19681	0.805906255
20384	0.815657956
21111	0.825509828
21864	0.835478694
22645	0.845579603
23453	0.855788476
24290	0.866119738
25156	0.876562403
26054	0.887141145
26984	0.897843984
27947	0.908670833
28944	0.919621321
29977	0.930705435
31046	0.94191123
32154	0.953257918
33302	0.964742883
34490	0.976353758
35721	0.988107301
36996	1.000000001


==> trace_data/1_powerlaw.dat <==
1	0.010403066
2	0.016948221
3	0.021939378
4	0.026057305
5	0.029604567
6	0.032744786
7	0.035577517
8	0.038168337
9	0.040562982
10	0.042794765
11	0.044888784
12	0.046864473
13	0.048737223
14	0.050519454
15	0.052221351
16	0.053851382
17	0.055416671
18	0.056923278
19	0.058376402
20	0.059780542
21	0.061139623
22	0.062457089
23	0.06373598
24	0.064978997
25	0.066188551
26	0.067366804
27	0.068515701
28	0.069637003
29	0.070732307
30	0.071803066
31	0.07285061
32	0.073876154
33	0.074880818
34	0.07586563
35	0.076831541
36	0.077779432
37	0.07871012
38	0.079624362
39	0.080522865
40	0.081406289
41	0.08227525
42	0.083130325
43	0.083972054
44	0.084800946
45	0.085617478
46	0.0864221
47	0.087215237
48	0.08799729
49	0.088768636
50	0.089529635
51	0.090280626
52	0.091021931
53	0.091753856
54	0.092476692
55	0.093190716
56	0.09389619
57	0.094593366
58	0.095282484
59	0.095963771
60	0.096637446
61	0.097303718
62	0.097962787
63	0.098614844
64	0.099260072
65	0.099898646
66	0.100530737
67	0.101156504
68	0.101776105
69	0.102389689
70	0.102997398
71	0.103599372
72	0.104195744
73	0.104786642
74	0.10537219
75	0.105952507
76	0.106527708
77	0.107097905
78	0.107663204
79	0.108223709
80	0.108779521
81	0.109330737
82	0.109877449
83	0.110419749
84	0.110957725
85	0.111491461
86	0.11202104
87	0.112546542
88	0.113068045
89	0.113585623
90	0.11409935
91	0.114609295
92	0.115115528
93	0.115618116
94	0.116117124
95	0.116612613
96	0.117104647
97	0.117593283
98	0.11807858
99	0.118560595
100	0.119039383
101	0.119514996
102	0.119987487
103	0.120456906
104	0.120923303
105	0.121386725
106	0.121847221
107	0.122304835
108	0.122759612
109	0.123211595
110	0.123660828
111	0.124107351
112	0.124551205
113	0.124992429
114	0.125431062
115	0.125867141
116	0.126300704
117	0.126731785
118	0.127160422
119	0.127586646
120	0.128010493
121	0.128431996
122	0.128851185
123	0.129268093
124	0.12968275
125	0.130095187
126	0.130505433
127	0.130913516
128	0.131319465
129	0.131723308
130	0.132125071
131	0.132524782
132	0.132922466
133	0.133318148
134	0.133711854
135	0.134103608
136	0.134493434
137	0.134881355
138	0.135267395
139	0.135651576
140	0.13603392
141	0.136414449
145	0.137918839
150	0.139760939
155	0.141562568
161	0.143674114
167	0.145733848
173	0.14774483
179	0.149709843
185	0.151631422
192	0.153821454
199	0.155958875
206	0.158046729
213	0.16008779
221	0.162366373
229	0.164590583
237	0.166763548
245	0.168888116
254	0.17122364
263	0.173504583
273	0.175978682
282	0.178154176
292	0.180517717
303	0.183056027
314	0.185533556
325	0.187953813
337	0.19053252
349	0.193050639
361	0.195511603
374	0.198116776
387	0.200662173
401	0.203340311
415	0.205956726
430	0.208695427
446	0.211547277
462	0.214331603
478	0.217052257
495	0.219877115
513	0.222798383
531	0.225651973
550	0.228594848
570	0.231620148
590	0.234575353
611	0.23760716
633	0.240709582
656	0.243876945
679	0.246970968
703	0.250125749
728	0.253336376
754	0.256598221
781	0.259906933
809	0.263258434
838	0.266648902
868	0.270074769
899	0.273532705
931	0.277019606
965	0.280637775
999	0.284171738
1035	0.287827048
1072	0.291496411
1110	0.295177888
1149	0.29886969
1190	0.302661609
1233	0.306545838
1277	0.310427796
1323	0.314391785
1370	0.318347931
1419	0.322377003
1469	0.326393567
1522	0.330552588
1576	0.334691695
1632	0.338885173
1691	0.343200531
1751	0.347487032
1813	0.351814499
1878	0.356246433
1945	0.3607087
2015	0.365262351
2087	0.369837106
2161	0.374430306
2238	0.379099435
2318	0.383838105
2401	0.388640315
2486	0.393444584
2575	0.39835868
2667	0.403320505
2762	0.408325486
2861	0.413420232
2963	0.418547571
3069	0.423752461
3178	0.42898082
3292	0.434322312
3409	0.439677315
3531	0.44513189
3657	0.450634631
3787	0.456180797
3922	0.461807177
4062	0.467506828
4207	0.47327325
4358	0.47913876
4513	0.485020011
4674	0.490987657
4841	0.49703424
5014	0.503152775
5193	0.509336728
5378	0.515580003
5570	0.521909499
5769	0.528317667
5975	0.534797442
6188	0.541342226
6409	0.547975529
6637	0.554660581
6874	0.561448727
7119	0.568303493
7374	0.575272559
7637	0.582293494
7909	0.58938668
8191	0.596570511
8484	0.603861515
8786	0.611202392
9100	0.618658224
9425	0.626196273
9761	0.633808933
10109	0.641510988
10470	0.649315687
10844	0.657213967
11231	0.665197352
11632	0.673277845
12047	0.681446688
12477	0.689714703
12922	0.698072945
13383	0.706531194
13860	0.715080399
14355	0.723746723
14867	0.732502983
15398	0.741373761
15947	0.750332771
16516	0.759403147
17106	0.768590296
17716	0.777868786
18348	0.787259313
19003	0.796766111
19681	0.806378737
20384	0.816114816
21111	0.825949978
21864	0.835900997
22645	0.845982869
23453	0.856171539
24290	0.86648138
25156	0.876901408
26054	0.88745622
26984	0.898133836
27947	0.908934145
28944	0.919856755
29977	0.930911602
31046	0.942086748
32154	0.953401328
33302	0.964852705
34490	0.976428522
35721	0.988145464
36996	1.000000001


==> trace_data/2_data.dat <==
1	0.000415014
2	0.000793863
3	0.00113536
4	0.001473301
5	0.001799383
6	0.00211598
7	0.002428426
8	0.00274028
9	0.003048576
10	0.003353315
11	0.003656869
12	0.003956865
13	0.004255675
14	0.004550928
15	0.004846181
16	0.005139062
17	0.005431351
18	0.005720675
19	0.006009407
20	0.006298138
21	0.006585091
22	0.006871451
23	0.00715781
24	0.007443577
25	0.007726973
26	0.008009182
27	0.008290206
28	0.008569452
29	0.008848104
30	0.009125571
31	0.009401852
32	0.009675761
33	0.009948485
34	0.010221209
35	0.010493339
36	0.010764877
37	0.011036415
38	0.011307953
39	0.011577119
40	0.011846286
41	0.012113674
42	0.012380468
43	0.01264667
44	0.012911094
45	0.013174331
46	0.013436383
47	0.013698435
48	0.013959894
49	0.01422076
50	0.014481626
51	0.014742493
52	0.015002173
53	0.015261853
54	0.015520941
55	0.015779435
56	0.016036744
57	0.016294053
58	0.016550176
59	0.016805706
60	0.017060051
61	0.017314395
62	0.01756874
63	0.017822491
64	0.018076243
65	0.018329994
66	0.018583746
67	0.018836312
68	0.019088285
69	0.019339665
70	0.019589859
71	0.019838868
72	0.020087876
73	0.020336885
74	0.020585301
75	0.02083253
76	0.021079168
77	0.021324619
78	0.02157007
79	0.021814929
80	0.022059194
81	0.02230346
82	0.022546539
83	0.022789619
84	0.023032699
85	0.023275186
86	0.02351708
87	0.023758381
88	0.023997904
89	0.024237426
90	0.024476356
91	0.024714693
92	0.024952436
93	0.02519018
94	0.025427331
95	0.025664482
96	0.025901633
97	0.026138784
98	0.02637475
99	0.026610715
100	0.026844309
101	0.027077902
102	0.027311496
103	0.027544497
104	0.027777498
105	0.02800872
106	0.028239349
107	0.028469386
108	0.028699422
109	0.028929459
110	0.029159495
111	0.029389532
112	0.029618975
113	0.029847826
114	0.030076677
115	0.030305528
116	0.030534378
117	0.030762636
118	0.030990301
119	0.031217373
120	0.031444445
121	0.031671517
122	0.031897997
123	0.032124476
124	0.032350362
125	0.032576248
126	0.032802135
127	0.033027428
128	0.033252722
129	0.033476237
130	0.033699159
131	0.03392208
132	0.034145002
133	0.034367331
134	0.034589068
135	0.034810211
136	0.035031354
137	0.035251905
138	0.035472455
139	0.035693006
140	0.035912963
141	0.036132921
142	0.036352285
143	0.03657165
144	0.036791015
145	0.03701038
146	0.037229151
147	0.037447923
148	0.037665509
149	0.037883095
150	0.038100088
151	0.038317082
152	0.038532889
153	0.038748696
154	0.038963911
155	0.039179125
156	0.039393747
157	0.039608369
158	0.03982299
159	0.040037612
160	0.040251641
161	0.040465077
162	0.040678513
163	0.040891949
164	0.041104792
165	0.041317042
166	0.041529292
167	0.041741542
168	0.041953792
169	0.04216545
170	0.042377107
171	0.042588171
172	0.042799236
173	0.043009707
174	0.043219586
175	0.043428279
176	0.043636972
177	0.043845072
178	0.044053172
179	0.044260679
180	0.044468186
181	0.044675693
182	0.044882607
183	0.045089522
184	0.045295843
185	0.045502164
186	0.045708486
187	0.045914807
188	0.046119943
189	0.046325078
190	0.046530214
191	0.046734757
192	0.046939299
193	0.047143249
194	0.047347199
195	0.047549963
196	0.047752727
197	0.047955491
198	0.04815707
199	0.048358648
200	0.048560227
201	0.048761212
202	0.048961605
203	0.049161997
204	0.04936239
205	0.049562782
206	0.049762582
207	0.049962382
208	0.050162182
209	0.050361981
210	0.050561188
211	0.050760395
212	0.050959009
213	0.05115703
214	0.051355051
215	0.051553072
216	0.051751093
217	0.051948522
218	0.052145357
219	0.052342192
220	0.052539028
221	0.052735863
222	0.052932105
223	0.053128348
224	0.05332459
225	0.05352024
226	0.05371589
227	0.053911539
228	0.054106596
229	0.054301653
230	0.054496116
231	0.05469058
232	0.054885044
233	0.055079508
234	0.055273972
235	0.055467843
236	0.055661121
237	0.055854399
238	0.056047677
239	0.056240955
240	0.056434233
241	0.056626918
242	0.05681901
243	0.057011103
244	0.057203195
245	0.057395287
246	0.05758738
247	0.057778879
248	0.057970379
249	0.058161878
250	0.058352785
251	0.058543691
252	0.058734598
253	0.058925504
256	0.059494074
262	0.060624691
267	0.061561438
273	0.062681976
279	0.063797772
285	0.064908231
292	0.066197147
298	0.067295156
305	0.068563914
312	0.069822593
318	0.070895109
325	0.072139559
333	0.073552979
340	0.07478735
348	0.076187133
355	0.077400754
363	0.07877623
371	0.080142812
379	0.081498723
388	0.083011154
396	0.084344535
405	0.085830879
414	0.08730833
423	0.088775702
432	0.090228845
442	0.091828428
452	0.093419119
462	0.09499973
472	0.096566706
482	0.098121823
493	0.099821603
504	0.101503597
515	0.10316899
526	0.104817189
538	0.106596415
550	0.108362597
562	0.110110993
575	0.111989821
587	0.113704423
600	0.115541751
614	0.117504175
627	0.119312452
641	0.121237525
655	0.123144812
670	0.125168896
684	0.127041796
699	0.129026157
715	0.131109529
731	0.133154956
747	0.135164218
763	0.137153915
780	0.139244994
797	0.141309987
815	0.143447903
833	0.145546689
852	0.147729664
870	0.149756713
890	0.151966367
909	0.15400883
929	0.156102281
950	0.15824494
971	0.160328312
992	0.162361882
1014	0.164432803
1037	0.166545226
1059	0.168535515
1083	0.170656831
1107	0.172731903
1131	0.174767251
1156	0.176848251
1182	0.178977274
1208	0.181077247
1235	0.183225242
1262	0.185345372
1290	0.187522418
1318	0.189671006
1347	0.191869396
1377	0.194112845
1407	0.19634325
1438	0.198622271
1470	0.20095228
1503	0.203338612
1536	0.205692336
1570	0.208106533
1605	0.210558082
1640	0.213000144
1676	0.215477779
1713	0.218021817
1751	0.220596684
1790	0.223232617
1829	0.225833571
1870	0.228554879
1911	0.231242986
1953	0.23398208
1996	0.236766825
2040	0.239584179
2085	0.242459635
2131	0.245352878
2178	0.248306594
2227	0.251350427
2276	0.254371731
2326	0.257454694
2377	0.260562558
2430	0.263767654
2483	0.266955556
2538	0.270216383
2594	0.273536497
2652	0.276966293
2710	0.280337395
2770	0.283823515
2831	0.287335721
2894	0.290921444
2958	0.294564084
3023	0.298217395
3090	0.301951338
3158	0.305741011
3228	0.309613094
3299	0.31348577
3372	0.317467536
3446	0.321469459
3522	0.325524741
3600	0.329686741
3680	0.333912772
3761	0.338138803
3844	0.342469181
3929	0.346832166
4015	0.351217089
4104	0.355733037
4195	0.360264993
4287	0.36484675
4382	0.369492538
4479	0.374208286
4578	0.378985693
4679	0.383776144
4782	0.38864604
4888	0.393554473
4996	0.398547687
5106	0.403525487
5219	0.408617119
5334	0.41371468
5452	0.418891687
5572	0.424087665
5695	0.429338189
5821	0.4346646
5949	0.439976783
6081	0.445418806
6215	0.450821106
6352	0.456266686
6492	0.461744874
6636	0.467287686
6782	0.472827534
6932	0.478410661
7085	0.484024619
7241	0.489603003
7401	0.495264984
7565	0.500918664
7732	0.506623331
7902	0.512277011
8077	0.518032666
8255	0.523731405
8437	0.529455045
8624	0.535220186
8814	0.540927225
9009	0.546707781
9208	0.552423713
9411	0.558200712
9619	0.563967631
9831	0.569749373
10048	0.575534672
10270	0.581325899
10497	0.587140249
10728	0.592892347
10965	0.598748791
11207	0.604495553
11455	0.610351404
11708	0.616094609
11966	0.62190718
12230	0.627695444
12500	0.633458213
12776	0.639349044
13058	0.645231575
13347	0.65105719
13641	0.656983593
13943	0.66307126
14250	0.669259715
14565	0.675566154
14887	0.681689986
15215	0.687912828
15551	0.694287447
15895	0.700705939
16245	0.706931153
16604	0.713316444
16971	0.719528615
17345	0.725737228
17728	0.731923312
18120	0.73796592
18520	0.744088566
18929	0.750050543
19347	0.75599829
19774	0.762011847
20210	0.767737265
20656	0.773554579
21112	0.779329207
21579	0.784866683
22055	0.790510877
22542	0.796081554
23040	0.801396108
23548	0.80681738
24068	0.812273632
24599	0.817310719
25143	0.822471125
25698	0.827678962
26265	0.832445697
26845	0.837259862
27438	0.842181932
28043	0.846869221
28662	0.851273116
29295	0.855776613
29942	0.860379714
30603	0.864772937
31279	0.868879799
31969	0.872970654
32675	0.87715637
33396	0.881431017
34134	0.885563373
34887	0.889134867
35657	0.892786993
36445	0.896524493
37249	0.900337881
38072	0.904006607
38912	0.907074748
39771	0.910130439
40649	0.913253718
41547	0.916448142
42464	0.919710154
43402	0.923046869
44360	0.926033786
45339	0.928355494
46340	0.930729376
47363	0.933155431
48409	0.93563603
49477	0.938168803
50570	0.940760863
51686	0.943407469
52827	0.946113362
53994	0.948880914
55186	0.951707754
56404	0.954596253
57649	0.957548783
58922	0.960567716
60223	0.96365305
61552	0.966804787
62911	0.97002767
64300	0.971885155
65720	0.973568927
67171	0.975289458
68654	0.977047932
70169	0.978844351
71718	0.980681086
73302	0.982559322
74920	0.984477874
76574	0.986439112
78265	0.988444224
79993	0.990493209
81759	0.992587252
83564	0.99472754
85408	0.996914072
87294	0.999150407


==> trace_data/2_multicore.dat <==
1	0.000164355
2	0.000328709
3	0.000493064
4	0.000657419
5	0.000821774
6	0.000986128
7	0.001150483
8	0.001314838
9	0.001479193
10	0.001643547
11	0.001807902
12	0.001972257
13	0.002136611
14	0.002300966
15	0.002465321
16	0.002629676
17	0.00279403
18	0.002958385
19	0.00312274
20	0.003287095
21	0.003451449
22	0.003615804
23	0.003780159
24	0.003944513
25	0.004108868
26	0.004273223
27	0.004437578
28	0.004601932
29	0.004766287
30	0.004930642
31	0.005094996
32	0.005259351
33	0.005423706
34	0.005588061
35	0.005752415
36	0.00591677
37	0.006081125
38	0.00624548
39	0.006409834
40	0.006574189
41	0.006738544
42	0.006902898
43	0.007067253
44	0.007231608
45	0.007395963
46	0.007560317
47	0.007724672
48	0.007889027
49	0.008053382
50	0.008217736
51	0.008382091
52	0.008546446
53	0.0087108
54	0.008875155
55	0.00903951
56	0.009203865
57	0.009368219
58	0.009532574
59	0.009696929
60	0.009861284
61	0.010025638
62	0.010189993
63	0.010354348
64	0.010518702
65	0.010683057
66	0.010847412
67	0.011011767
68	0.011176121
69	0.011340476
70	0.011504831
71	0.011669186
72	0.01183354
73	0.011997895
74	0.01216225
75	0.012326604
76	0.012490959
77	0.012655314
78	0.012819669
79	0.012984023
80	0.013148378
81	0.013312733
82	0.013477088
83	0.013641442
84	0.013805797
85	0.013970152
86	0.014134506
87	0.014298861
88	0.014463216
89	0.014627571
90	0.014791925
91	0.01495628
92	0.015120635
93	0.015284989
94	0.015449344
95	0.015613699
96	0.015778054
97	0.015942408
98	0.016106763
99	0.016271118
100	0.016435473
101	0.016599827
102	0.016764182
103	0.016928537
104	0.017092891
105	0.017257246
106	0.017421601
107	0.017585956
108	0.01775031
109	0.017914665
110	0.01807902
111	0.018243375
112	0.018407729
113	0.018572084
114	0.018736439
115	0.018900793
116	0.019065148
117	0.019229503
118	0.019393858
119	0.019558212
120	0.019722567
121	0.019886922
122	0.020051277
123	0.020215631
124	0.020379986
125	0.020544341
126	0.020708695
127	0.02087305
128	0.021037405
129	0.02120176
130	0.021366114
131	0.021530469
132	0.021694824
133	0.021859178
134	0.022023533
135	0.022187888
136	0.022352243
137	0.022516597
138	0.022680952
139	0.022845307
140	0.023009661
141	0.023174016
142	0.023338371
143	0.023502726
144	0.02366708
145	0.023831435
146	0.02399579
147	0.024160144
148	0.024324499
149	0.024488854
150	0.024653208
151	0.024817563
152	0.024981918
153	0.025146272
154	0.025310627
155	0.025474981
156	0.025639336
157	0.025803691
158	0.025968045
159	0.0261324
160	0.026296754
161	0.026461109
162	0.026625463
163	0.026789818
164	0.026954172
165	0.027118527
166	0.027282881
167	0.027447235
168	0.02761159
169	0.027775944
170	0.027940298
171	0.028104652
172	0.028269007
173	0.028433361
174	0.028597715
175	0.028762069
176	0.028926423
177	0.029090777
178	0.02925513
179	0.029419484
180	0.029583838
181	0.029748192
182	0.029912545
183	0.030076898
184	0.030241252
185	0.030405605
186	0.030569958
187	0.030734311
188	0.030898664
189	0.031063017
190	0.031227369
191	0.031391722
192	0.031556074
193	0.031720426
194	0.031884778
195	0.03204913
196	0.032213482
197	0.032377833
198	0.032542185
199	0.032706536
200	0.032870887
201	0.033035237
202	0.033199587
203	0.033363937
204	0.033528287
205	0.033692637
206	0.033856986
207	0.034021335
208	0.034185683
209	0.034350031
210	0.034514379
211	0.034678727
212	0.034843074
213	0.03500742
214	0.035171767
215	0.035336112
216	0.035500458
217	0.035664802
218	0.035829147
219	0.035993491
220	0.036157834
221	0.036322176
222	0.036486519
223	0.03665086
224	0.036815201
225	0.036979541
226	0.03714388
227	0.037308219
228	0.037472557
229	0.037636894
230	0.037801231
231	0.037965566
232	0.038129901
233	0.038294235
234	0.038458568
235	0.0386229
236	0.038787231
237	0.038951561
238	0.03911589
239	0.039280218
240	0.039444545
241	0.039608871
242	0.039773195
243	0.039937518
244	0.04010184
245	0.040266161
246	0.040430481
247	0.040594799
248	0.040759115
249	0.04092343
250	0.041087744
251	0.041252056
252	0.041416366
253	0.041580675
256	0.042073592
262	0.043059373
267	0.0438808
273	0.044866432
279	0.045851963
285	0.046837379
292	0.047986866
298	0.048971979
305	0.050121065
312	0.051269892
318	0.05225437
325	0.053402629
333	0.054714488
340	0.055861938
348	0.057172771
355	0.058319233
363	0.059628826
371	0.060937665
379	0.062245683
388	0.063716137
396	0.06502218
405	0.066490232
414	0.067956865
423	0.069421975
432	0.070885458
442	0.072509513
452	0.074131285
462	0.075750632
472	0.07736741
482	0.07898148
493	0.080753663
504	0.08252222
515	0.084286974
526	0.08604775
538	0.087963863
550	0.089874832
562	0.09178045
575	0.093838605
587	0.095732455
600	0.097777427
614	0.099971672
627	0.102001506
641	0.104178982
655	0.106347424
670	0.108660487
684	0.110809553
699	0.113101419
715	0.115533643
731	0.11795281
747	0.120358712
763	0.122751165
780	0.125278225
797	0.127789742
815	0.130431886
833	0.133056282
852	0.135807087
870	0.138394633
890	0.141248503
909	0.14393896
929	0.146749163
950	0.149675728
971	0.15257756
992	0.155454693
1014	0.158442404
1037	0.161537107
1059	0.164469819
1083	0.167638713
1107	0.170776061
1131	0.173882099
1156	0.177084537
1182	0.180379664
1208	0.183639058
1235	0.186986411
1262	0.190296109
1290	0.193689121
1318	0.197042688
1347	0.200475031
1377	0.203982492
1407	0.207446672
1438	0.210981604
1470	0.214583705
1503	0.218249411
1536	0.221866331
1570	0.225542812
1605	0.229275427
1640	0.232956372
1676	0.236689712
1713	0.240472189
1751	0.244300598
1790	0.248171793
1829	0.251985645
1870	0.255934731
1911	0.259823469
1953	0.26374604
1996	0.267699651
2040	0.271681589
2085	0.275689216
2131	0.279719979
2178	0.283771407
2227	0.287925184
2276	0.292009471
2326	0.296107531
2377	0.300217236
2430	0.304415068
2483	0.308540667
2538	0.312747878
2594	0.316956426
2652	0.321237815
2710	0.325442841
2770	0.32971505
2831	0.333979917
2894	0.338304167
2958	0.342616082
3023	0.346914584
3090	0.351262964
3158	0.355593587
3228	0.359967538
3299	0.364319836
3372	0.368709416
3446	0.373073881
3522	0.377470073
3600	0.381894273
3680	0.386342917
3761	0.390758618
3844	0.395194233
3929	0.399646606
4015	0.404061901
4104	0.408539924
4195	0.413026086
4287	0.417469988
4382	0.421965774
4479	0.42646232
4578	0.430957432
4679	0.435449042
4782	0.4399352
4888	0.444456285
4996	0.448966613
5106	0.453464625
5219	0.457988479
5334	0.462495545
5452	0.467022575
5572	0.47152889
5695	0.476049877
5821	0.480582322
5949	0.485088354
6081	0.489635489
6215	0.494152079
6352	0.498670338
6492	0.503187812
6636	0.507733411
6782	0.512241841
6932	0.516772859
7085	0.521293378
7241	0.525801659
7401	0.530324038
7565	0.534857165
7732	0.539371144
7902	0.543864767
8077	0.548388045
8255	0.552886575
8437	0.557383945
8624	0.561901644
8814	0.566389119
9009	0.570891529
9208	0.575383059
9411	0.579861913
9619	0.584347746
9831	0.588816727
10048	0.593287828
10270	0.59775838
10497	0.602225879
10728	0.606668965
10965	0.611123907
11207	0.615569203
11455	0.620020692
11708	0.624458049
11966	0.62887966
12230	0.633300586
12500	0.637718313
12776	0.642130489
13058	0.646534919
13347	0.650944636
13641	0.655327224
13943	0.659725139
14250	0.664092563
14565	0.668470212
14887	0.672841384
15215	0.677190824
15551	0.681543045
15895	0.685895275
16245	0.69022049
16604	0.694553755
16971	0.69888028
17345	0.703186555
17728	0.707493623
18120	0.711798847
18520	0.716089159
18929	0.720373354
19347	0.72464927
19774	0.728914894
20210	0.733168358
20656	0.737417346
21112	0.741659592
21579	0.745901966
22055	0.750124342
22542	0.754342652
23040	0.758554609
23548	0.762749919
24068	0.766943113
24599	0.771123996
25143	0.775306055
25698	0.779471807
26265	0.78362707
26845	0.787777093
27438	0.791919687
28043	0.79604608
28662	0.80016802
29295	0.804283276
29942	0.808389774
30603	0.812485586
31279	0.816574901
31969	0.820649806
32675	0.824720176
33396	0.828778245
34134	0.832833214
34887	0.836872178
35657	0.840904098
36445	0.844932009
37249	0.848943823
38072	0.852952608
38912	0.856946681
39771	0.860933753
40649	0.864911829
41547	0.868883426
42464	0.872842248
43402	0.876795045
44360	0.8807357
45339	0.884666566
46340	0.888589743
47363	0.892503311
48409	0.896409183
49477	0.900301845
50570	0.904190331
51686	0.908065629
52827	0.911932929
53994	0.915793633
55186	0.919642584
56404	0.923481302
57649	0.92731113
58922	0.931133249
60223	0.934945795
61552	0.938747038
62911	0.942540895
64300	0.946325494
65720	0.950101725
67171	0.953867795
68654	0.957624543
70169	0.961370254
71718	0.965108109
73302	0.968838625
74920	0.972557691
76574	0.976268194
78265	0.979970554
79993	0.983663001
81759	0.987345958
83564	0.991019773
85408	0.994682764
87294	0.998339121


==> trace_data/2_powerlaw.dat <==
1	0.013446138
2	0.021528997
3	0.027530629
4	0.032389468
5	0.036514012
6	0.040121765
7	0.043343433
8	0.046264221
9	0.048943026
10	0.051422408
11	0.05373421
12	0.055902934
13	0.057947872
14	0.059884509
15	0.061725484
16	0.063481253
17	0.06516058
18	0.066770887
19	0.068318518
20	0.069808946
21	0.071246925
22	0.072636616
23	0.073981681
24	0.075285363
25	0.076550549
26	0.07777982
27	0.078975494
28	0.080139662
29	0.081274218
30	0.082380881
31	0.083461217
32	0.084516661
33	0.085548525
34	0.086558017
35	0.087546249
36	0.088514251
37	0.089462973
38	0.090393298
39	0.091306048
40	0.092201987
41	0.093081829
42	0.093946239
43	0.094795843
44	0.095631227
45	0.096452938
46	0.097261495
47	0.098057385
48	0.098841066
49	0.099612971
50	0.100373511
51	0.101123072
52	0.101862022
53	0.102590709
54	0.103309463
55	0.104018598
56	0.104718414
57	0.105409193
58	0.106091207
59	0.106764714
60	0.10742996
61	0.108087182
62	0.108736603
63	0.10937844
64	0.110012897
65	0.110640173
66	0.111260456
67	0.111873928
68	0.112480762
69	0.113081127
70	0.113675182
71	0.114263082
72	0.114844976
73	0.115421006
74	0.11599131
75	0.11655602
76	0.117115266
77	0.117669169
78	0.118217849
79	0.118761421
80	0.119299996
81	0.119833681
82	0.120362579
83	0.12088679
84	0.121406412
85	0.121921538
86	0.12243226
87	0.122938664
88	0.123440837
89	0.123938861
90	0.124432815
91	0.124922778
92	0.125408825
93	0.125891029
94	0.126369462
95	0.126844191
96	0.127315284
97	0.127782806
98	0.12824682
99	0.128707389
100	0.129164571
101	0.129618425
102	0.130069008
103	0.130516375
104	0.130960579
105	0.131401673
106	0.131839707
107	0.132274732
108	0.132706796
109	0.133135946
110	0.133562227
111	0.133985686
112	0.134406365
113	0.134824307
114	0.135239554
115	0.135652147
116	0.136062125
117	0.136469527
118	0.136874392
119	0.137276755
120	0.137676654
121	0.138074124
122	0.138469199
123	0.138861912
124	0.139252298
125	0.139640388
126	0.140026215
127	0.140409808
128	0.140791199
129	0.141170416
130	0.14154749
131	0.141922447
132	0.142295317
133	0.142666127
134	0.143034902
135	0.14340167
136	0.143766456
137	0.144129285
138	0.144490181
139	0.144849169
140	0.145206273
141	0.145561515
142	0.145914919
143	0.146266506
144	0.146616299
145	0.146964319
146	0.147310587
147	0.147655124
148	0.14799795
149	0.148339085
150	0.148678549
151	0.149016361
152	0.14935254
153	0.149687103
154	0.150020071
155	0.150351459
156	0.150681287
157	0.15100957
158	0.151336327
159	0.151661573
160	0.151985326
161	0.152307601
162	0.152628414
163	0.152947781
164	0.153265717
165	0.153582236
166	0.153897355
167	0.154211087
168	0.154523447
169	0.154834448
170	0.155144106
171	0.155452432
172	0.155759442
173	0.156065147
174	0.156369561
175	0.156672697
176	0.156974568
177	0.157275185
178	0.157574561
179	0.157872709
180	0.158169639
181	0.158465364
182	0.158759895
183	0.159053243
184	0.15934542
185	0.159636436
186	0.159926303
187	0.160215031
188	0.16050263
189	0.160789111
190	0.161074484
191	0.16135876
192	0.161641947
193	0.161924057
194	0.162205098
195	0.16248508
196	0.162764013
197	0.163041905
198	0.163318766
199	0.163594604
200	0.16386943
201	0.16414325
202	0.164416075
203	0.164687913
204	0.164958771
205	0.165228658
206	0.165497583
207	0.165765554
208	0.166032577
209	0.166298663
210	0.166563817
211	0.166828048
212	0.167091363
213	0.16735377
214	0.167615276
215	0.167875888
216	0.168135614
217	0.168394461
218	0.168652435
219	0.168909544
220	0.169165794
221	0.169421192
222	0.169675745
223	0.169929459
224	0.170182341
225	0.170434398
226	0.170685635
227	0.170936059
228	0.171185676
229	0.171434492
230	0.171682514
231	0.171929746
232	0.172176196
233	0.172421868
234	0.17266677
235	0.172910905
236	0.173154281
237	0.173396902
238	0.173638775
239	0.173879903
240	0.174120294
241	0.174359952
242	0.174598882
243	0.17483709
244	0.175074581
245	0.17531136
246	0.175547431
247	0.175782801
248	0.176017473
249	0.176251453
250	0.176484745
251	0.176717354
252	0.176949286
253	0.177180543
256	0.177870322
262	0.179232301
267	0.180349929
273	0.181671015
279	0.182970989
285	0.184250631
292	0.185718828
298	0.186956886
305	0.188378405
312	0.189776204
318	0.190956134
325	0.192312269
333	0.193836165
340	0.195147708
348	0.196622593
355	0.19789286
363	0.199322302
371	0.200728827
379	0.202113285
388	0.203645419
396	0.204985588
405	0.206469753
414	0.207929924
423	0.209366998
432	0.210781819
442	0.212328713
452	0.213850148
462	0.215347091
472	0.216820454
482	0.218271097
493	0.219841526
504	0.22138646
515	0.222906855
526	0.224403612
538	0.226010475
550	0.227591258
562	0.229146938
575	0.230804999
587	0.232311282
600	0.233917808
614	0.235619604
627	0.237174538
641	0.238822851
655	0.240444959
670	0.242154945
684	0.243725773
699	0.24538284
715	0.247121865
731	0.248832567
747	0.250516011
763	0.252173201
780	0.253906257
797	0.255611815
815	0.257388847
833	0.259137309
852	0.260953083
870	0.262646083
890	0.26449731
909	0.26622791
929	0.26802115
950	0.269873815
971	0.271696665
992	0.273490809
1014	0.275340737
1037	0.277243521
1059	0.27903481
1083	0.280958061
1107	0.282850283
1131	0.284712631
1156	0.286621986
1182	0.288575833
1208	0.290498386
1235	0.292463002
1262	0.294396343
1290	0.296369484
1318	0.298311436
1347	0.30029108
1377	0.302306337
1407	0.304289621
1438	0.306306671
1470	0.308355582
1503	0.310434514
1536	0.312480208
1570	0.314554425
1605	0.316655488
1640	0.318723184
1676	0.320816436
1713	0.32293372
1751	0.325073569
1790	0.327234573
1829	0.329361286
1870	0.331561467
1911	0.333726518
1953	0.335909303
1996	0.338108647
2040	0.340323425
2085	0.34255256
2131	0.344795022
2178	0.347049827
2227	0.349362866
2276	0.35163884
2326	0.353924481
2377	0.356218975
2430	0.35856547
2483	0.360874689
2538	0.363233102
2594	0.365596156
2652	0.368004449
2710	0.370374381
2770	0.372787169
2831	0.375201154
2894	0.377654529
2958	0.380107022
3023	0.382558282
3090	0.385044796
3158	0.387528274
3228	0.390044122
3299	0.392555322
3372	0.395096226
3446	0.397631048
3522	0.400193117
3600	0.402780747
3680	0.405392316
3761	0.407994404
3844	0.410618405
3929	0.413262873
4015	0.415896046
4104	0.418577828
4195	0.421276085
4287	0.423960658
4382	0.426688744
4479	0.429429822
4578	0.432182839
4679	0.434946794
4782	0.437720729
4888	0.44053003
4996	0.443346706
5106	0.446169957
5219	0.449024084
5334	0.451882519
5452	0.454768871
5572	0.457657482
5695	0.46057129
5821	0.463508646
5949	0.46644521
6081	0.46942535
6215	0.472402454
6352	0.47539788
6492	0.47841029
6636	0.481459414
6782	0.484501688
6932	0.487577639
7085	0.490665169
7241	0.493763241
7401	0.496890256
7565	0.500044354
7732	0.503204974
7902	0.506371305
8077	0.509578945
8255	0.512789647
8437	0.516020366
8624	0.519286976
8814	0.522553155
9009	0.525851968
9208	0.529164835
9411	0.532490564
9619	0.535844016
9831	0.539207611
10048	0.542595825
10270	0.546006961
10497	0.549439395
10728	0.552876812
10965	0.556347489
11207	0.559835011
11455	0.563352097
11708	0.566882947
11966	0.570426348
12230	0.573994555
12500	0.577585834
12776	0.581198524
13058	0.584831044
13347	0.588494455
13641	0.592161964
13943	0.595869331
14250	0.599578132
14565	0.603323093
14887	0.607090306
15215	0.610866699
15551	0.614673721
15895	0.618509323
16245	0.622349773
16604	0.626226372
16971	0.630126257
17345	0.634037333
17728	0.63797887
18120	0.641948808
18520	0.645935285
18929	0.649946616
19347	0.653980992
19774	0.658036683
20210	0.66211204
20656	0.666214615
21112	0.670342473
21579	0.674502604
22055	0.678675428
22542	0.6828768
23040	0.687104705
23548	0.69134893
24068	0.695624346
24599	0.699920776
25143	0.704252345
25698	0.708601158
26265	0.712973359
26845	0.717374678
27438	0.721803044
28043	0.726249185
28662	0.730725906
29295	0.735231055
29942	0.739762575
30603	0.7443185
31279	0.748903685
31969	0.753509396
32675	0.758146969
33396	0.762807749
34134	0.767502525
34887	0.772216524
35657	0.776960315
36445	0.781737753
37249	0.786534653
38072	0.79136681
38912	0.796220327
39771	0.801104707
40649	0.806017719
41547	0.810962696
42464	0.815931965
43402	0.820934172
44360	0.825961761
45339	0.831017859
46340	0.836105361
47363	0.841221977
48409	0.846370404
49477	0.851543517
50570	0.856753516
51686	0.861988526
52827	0.867255694
53994	0.872557174
55186	0.877886068
56404	0.8832446
57649	0.888634817
58922	0.894058594
60223	0.899513485
61552	0.904997157
62911	0.910515436
64300	0.916065814
65720	0.921649796
67171	0.927264907
68654	0.932912565
70169	0.938590337
71718	0.944303218
73302	0.950052245
74920	0.955831256
76574	0.961644892
78265	0.967494026
79993	0.973376055
81759	0.979291814
83564	0.985242043
85408	0.99122417
87294	0.997245241


==> trace_data/3_data.dat <==
1	0.002433854
2	0.00374439
3	0.004670794
4	0.005053715
5	0.005421489
6	0.005786234
7	0.006133408
8	0.006467859
9	0.006781103
10	0.007093741
11	0.007405168
12	0.007715989
13	0.008026203
14	0.008335812
15	0.008639968
16	0.008942913
17	0.009245857
18	0.009545166
19	0.009843263
20	0.010138936
21	0.010433398
22	0.010727254
23	0.011018686
24	0.011308301
25	0.01159731
26	0.011883895
27	0.012166239
28	0.012446159
29	0.012725474
30	0.013003577
31	0.013279256
32	0.013554935
33	0.013828797
34	0.014102658
35	0.014374702
36	0.014643716
37	0.014911519
38	0.015179322
39	0.015445913
40	0.015711292
41	0.015976065
42	0.016240232
43	0.016501976
44	0.016762508
45	0.017021828
46	0.017281149
47	0.017540469
48	0.017799183
49	0.018057292
50	0.0183154
51	0.018573508
52	0.018831617
53	0.01908912
54	0.019344804
55	0.019598066
56	0.019850115
57	0.020101559
58	0.020351185
59	0.020600811
60	0.020849831
61	0.021098851
62	0.021347266
63	0.021594468
64	0.02184167
65	0.022088873
66	0.022334864
67	0.022580854
68	0.022825633
69	0.023069806
70	0.023312767
71	0.023555729
72	0.023798084
73	0.024040439
74	0.024282795
75	0.024523332
76	0.024763264
77	0.02500259
78	0.025241916
79	0.025480636
80	0.025719356
81	0.025958076
82	0.026196796
83	0.026435516
84	0.026674236
85	0.026910533
86	0.027146829
87	0.027383126
88	0.027618816
89	0.027853901
90	0.028087168
91	0.028320435
92	0.028553096
93	0.028785757
94	0.029017813
95	0.029249868
96	0.029481317
97	0.029712766
98	0.02994361
99	0.030174453
100	0.030404691
101	0.030634929
102	0.03086456
103	0.031094192
104	0.031323218
105	0.031551032
106	0.031778846
107	0.032006054
108	0.032233262
109	0.032459864
110	0.032685861
111	0.032911857
112	0.033137248
113	0.033362638
114	0.033587423
115	0.033810996
116	0.034033357
117	0.034255718
118	0.034477473
119	0.034698622
120	0.034919165
121	0.035139709
122	0.035359646
123	0.035579584
124	0.035798309
125	0.036017035
126	0.036235761
127	0.036453881
128	0.036672001
129	0.036889514
130	0.037106422
131	0.037323331
132	0.037540239
133	0.037756541
134	0.037972843
135	0.038188539
136	0.038404235
137	0.038619326
138	0.038833204
139	0.039047083
140	0.039260356
141	0.039473628
142	0.039686901
143	0.039900174
144	0.040112841
145	0.040325507
146	0.040537568
147	0.040749629
148	0.040961084
149	0.041172539
150	0.041383389
151	0.041594238
152	0.041805087
153	0.04201533
154	0.042224968
155	0.042434605
156	0.042644242
157	0.042853274
158	0.043062305
159	0.043271337
160	0.043479762
161	0.043688188
162	0.043896614
163	0.044104433
164	0.044312253
165	0.044520073
166	0.044727287
167	0.0449345
168	0.045141714
169	0.045348928
170	0.045555536
171	0.045762144
172	0.045968752
173	0.046174754
174	0.046380756
175	0.046586152
176	0.046790942
177	0.046995733
178	0.047200523
179	0.047405313
180	0.047609498
181	0.047813682
182	0.048017866
183	0.048220839
184	0.048423812
185	0.048626784
186	0.048829151
187	0.049031518
188	0.049233279
189	0.049434433
191	0.049836743
197	0.051039432
202	0.052034301
208	0.053221842
214	0.054401506
220	0.055575718
226	0.056740236
232	0.057897482
239	0.059244978
245	0.060390713
252	0.061718821
259	0.063036628
267	0.064533172
274	0.065829773
282	0.067295417
290	0.068748338
298	0.070190958
306	0.071625702
315	0.073228276
324	0.074821763
333	0.076404949
342	0.077972988
352	0.079695529
362	0.081402922
372	0.083091533
382	0.08476015
393	0.086575997
404	0.088367004
415	0.090140439
427	0.09205444
439	0.093952083
451	0.09583579
464	0.097863092
477	0.099869189
490	0.101852867
504	0.103971053
518	0.106070456
533	0.108292249
548	0.110486171
563	0.112652222
579	0.114941268
595	0.117201838
612	0.119563591
629	0.121893837
647	0.124329509
665	0.12672095
684	0.129203275
703	0.131648035
722	0.134046747
743	0.136649643
764	0.139204069
785	0.141714264
807	0.144280202
830	0.146893398
853	0.149446006
877	0.152047691
901	0.154603934
927	0.157319526
953	0.159960593
980	0.162628925
1007	0.16523061
1035	0.167866831
1064	0.170541828
1094	0.173247725
1125	0.175997853
1156	0.178701933
1189	0.181519314
1222	0.1842858
1257	0.187165587
1292	0.190001751
1328	0.192876691
1365	0.195787379
1404	0.19881258
1443	0.201798398
1483	0.204827234
1525	0.207971795
1568	0.21115392
1612	0.214373005
1657	0.217621173
1704	0.220980218
1751	0.22429261
1801	0.227794645
1851	0.231248209
1903	0.23481265
1956	0.238409204
2011	0.242111788
2068	0.245910708
2126	0.249726593
2185	0.253587314
2247	0.257595871
2310	0.261641994
2374	0.26569054
2441	0.269908129
2510	0.274179642
2580	0.278500838
2652	0.282870505
2727	0.287414062
2803	0.291938837
2882	0.296629625
2963	0.301382819
3046	0.306210538
3131	0.311080063
3219	0.316091971
3309	0.321142657
3402	0.326326638
3498	0.331583932
3596	0.336927261
3697	0.34233118
3800	0.347822952
3907	0.353422573
4016	0.3590949
4129	0.364859322
4245	0.370754616
4364	0.37668081
4486	0.3827197
4612	0.388827055
4742	0.395053164
4875	0.40133865
5011	0.407625348
5152	0.414087147
5297	0.42058833
5445	0.427112536
5598	0.433773673
5755	0.44044208
5916	0.447148053
6082	0.453903103
6253	0.4607351
6428	0.467544074
6609	0.474479678
6794	0.481421341
6984	0.488358158
7180	0.495354957
7382	0.502398409
7589	0.509421867
7802	0.516451384
8020	0.523463331
8245	0.530525566
8477	0.537565383
8714	0.544539158
8959	0.551569281
9210	0.558564869
9469	0.565565909
9734	0.572583308
10007	0.579551025
10288	0.586572665
10576	0.593552499
10873	0.600515975
11178	0.607538221
11492	0.614565314
11814	0.621588773
12145	0.628808539
12486	0.63604527
12836	0.643255341
13196	0.650671415
13566	0.658293491
13947	0.666142169
14338	0.673858158
14740	0.681652306
15153	0.689659727
15578	0.697687142
16015	0.705630339
16465	0.713647454
16926	0.721468261
17401	0.729476288
17889	0.737222571
18391	0.745098514
18907	0.752732102
19437	0.760439002
19982	0.768070773
20543	0.775548647
21119	0.783096199
21711	0.790286882
22320	0.797666603
22946	0.804735502
23590	0.811758961
24251	0.818872696
24932	0.825474456
25631	0.832250712
26350	0.838856107
27089	0.845124628
27849	0.851565828
28630	0.857396292
29433	0.863234632
30258	0.869036013
31107	0.874324207
31979	0.879607554
32876	0.885042373
33798	0.889688325
34746	0.894283382
35721	0.899009312
36723	0.903845513
37753	0.907899512
38812	0.911749327
39900	0.915704566
41019	0.919772501
42170	0.923956766
43353	0.927527872
44569	0.930474913
45819	0.933504355
47104	0.936618622
48425	0.939820136
49783	0.943111322
51179	0.946494602
52615	0.949974825
54090	0.953549567
55608	0.957228521
57167	0.961006841
58771	0.964894221
60419	0.968888237
62113	0.971078524
63856	0.973190651
65647	0.975360943
67488	0.977591824
69381	0.979885717
71327	0.982243835
73327	0.984667388
75384	0.987160013
77498	0.989721709
79672	0.992356112
81906	0.995063221
84203	0.997846673


==> trace_data/3_multicore.dat <==
1	0.000131378
2	0.000262756
3	0.000394133
4	0.00052551
5	0.000656888
6	0.000788265
7	0.000919642
8	0.00105102
9	0.001182397
10	0.001313774
11	0.001445152
12	0.001576529
13	0.001707906
14	0.001839284
15	0.001970661
16	0.002102038
17	0.002233416
18	0.002364793
19	0.00249617
20	0.002627547
21	0.002758925
22	0.002890302
23	0.003021679
24	0.003153057
25	0.003284434
26	0.003415811
27	0.003547189
28	0.003678566
29	0.003809943
30	0.003941321
31	0.004072698
32	0.004204075
33	0.004335453
34	0.00446683
35	0.004598207
36	0.004729585
37	0.004860962
38	0.004992339
39	0.005123717
40	0.005255094
41	0.005386471
42	0.005517849
43	0.005649226
44	0.005780603
45	0.005911981
46	0.006043358
47	0.006174735
48	0.006306113
49	0.00643749
50	0.006568867
51	0.006700245
52	0.006831622
53	0.006962999
54	0.007094376
55	0.007225754
56	0.007357131
57	0.007488508
58	0.007619886
59	0.007751263
60	0.00788264
61	0.008014018
62	0.008145395
63	0.008276772
64	0.00840815
65	0.008539527
66	0.008670904
67	0.008802282
68	0.008933659
69	0.009065036
70	0.009196414
71	0.009327791
72	0.009459168
73	0.009590546
74	0.009721923
75	0.0098533
76	0.009984678
77	0.010116055
78	0.010247432
79	0.01037881
80	0.010510187
81	0.010641564
82	0.010772942
83	0.010904319
84	0.011035696
85	0.011167074
86	0.011298451
87	0.011429828
88	0.011561205
89	0.011692583
90	0.01182396
91	0.011955337
92	0.012086715
93	0.012218092
94	0.012349469
95	0.012480847
96	0.012612224
97	0.012743601
98	0.012874979
99	0.013006356
100	0.013137733
101	0.013269111
102	0.013400488
103	0.013531865
104	0.013663243
105	0.01379462
106	0.013925997
107	0.014057375
108	0.014188752
109	0.014320129
110	0.014451507
111	0.014582884
112	0.014714261
113	0.014845639
114	0.014977016
115	0.015108393
116	0.015239771
117	0.015371148
118	0.015502525
119	0.015633903
120	0.01576528
121	0.015896657
122	0.016028034
123	0.016159412
124	0.016290789
125	0.016422166
126	0.016553544
127	0.016684921
128	0.016816298
129	0.016947676
130	0.017079053
131	0.01721043
132	0.017341808
133	0.017473185
134	0.017604562
135	0.01773594
136	0.017867317
137	0.017998694
138	0.018130072
139	0.018261449
140	0.018392826
141	0.018524204
142	0.018655581
143	0.018786958
144	0.018918336
145	0.019049713
146	0.01918109
147	0.019312468
148	0.019443845
149	0.019575222
150	0.0197066
151	0.019837977
152	0.019969354
153	0.020100732
154	0.020232109
155	0.020363486
156	0.020494863
157	0.020626241
158	0.020757618
159	0.020888995
160	0.021020373
161	0.02115175
162	0.021283127
163	0.021414505
164	0.021545882
165	0.021677259
166	0.021808637
167	0.021940014
168	0.022071391
169	0.022202769
170	0.022334146
171	0.022465523
172	0.022596901
173	0.022728278
174	0.022859655
175	0.022991033
176	0.02312241
177	0.023253787
178	0.023385165
179	0.023516542
180	0.023647919
181	0.023779297
182	0.023910674
183	0.024042051
184	0.024173429
185	0.024304806
186	0.024436183
187	0.024567561
188	0.024698938
189	0.024830315
191	0.02509307
197	0.025881334
202	0.02653822
208	0.027326484
214	0.028114748
220	0.028903012
226	0.029691276
232	0.03047954
239	0.031399181
245	0.032187445
252	0.033107087
259	0.034026728
267	0.035077746
274	0.035997388
282	0.037048406
290	0.038099424
298	0.039150443
306	0.040201461
315	0.041383856
324	0.04256625
333	0.043748643
342	0.044931035
352	0.046244802
362	0.047558565
372	0.048872323
382	0.050186074
393	0.05163119
404	0.05307629
415	0.05452137
427	0.05609779
439	0.057674167
451	0.059250491
464	0.060958095
477	0.062665597
490	0.064372969
504	0.066211497
518	0.068049797
533	0.070019094
548	0.071988003
563	0.073956449
579	0.076055517
595	0.078153848
612	0.08038238
629	0.082609782
647	0.084966788
665	0.087322123
684	0.089806247
703	0.092287977
722	0.094767026
743	0.097503546
764	0.100236012
785	0.102964003
807	0.105816635
830	0.10879265
853	0.111761692
877	0.114851789
901	0.11793307
927	0.121260472
953	0.124576066
980	0.12800591
1007	0.131421464
1035	0.134947634
1064	0.138581867
1094	0.142321424
1125	0.146163389
1156	0.149981901
1189	0.154020118
1222	0.15803001
1257	0.162251117
1292	0.166438684
1328	0.170710154
1365	0.175061815
1404	0.179605829
1443	0.18410527
1483	0.188673295
1525	0.193418322
1568	0.198221473
1612	0.203078683
1657	0.207985912
1704	0.213046128
1751	0.218040024
1801	0.223280246
1851	0.22844632
1903	0.233741078
1956	0.239056733
2011	0.244487665
2068	0.250025686
2126	0.255567897
2185	0.261111102
2247	0.266835315
2310	0.272548121
2374	0.27824684
2441	0.284102132
2510	0.290016861
2580	0.295900751
2652	0.301833524
2727	0.307888489
2803	0.313897816
2882	0.320013556
2963	0.326149979
3046	0.332301534
3131	0.338462949
3219	0.344699298
3309	0.350932609
3402	0.357225378
3498	0.363568797
3596	0.369890709
3697	0.376249902
3800	0.382578008
3907	0.388990602
4016	0.395360875
4129	0.401799199
4245	0.408240272
4364	0.414678366
4486	0.421108132
4612	0.427575241
4742	0.434071051
4875	0.440539437
5011	0.446976632
5152	0.453470046
5297	0.459964924
5445	0.466412002
5598	0.472892528
5755	0.479356898
5916	0.485800107
6082	0.492255887
6253	0.498716749
6428	0.505139553
6609	0.511591227
6794	0.517994451
6984	0.524379822
7180	0.53077436
7382	0.537170534
7589	0.5435311
7802	0.549881688
8020	0.55618781
8245	0.562501798
8477	0.568816049
8714	0.575071555
8959	0.581342195
9210	0.587570729
9469	0.593801276
9734	0.599980665
10007	0.606150964
10288	0.612305931
10576	0.618418956
10873	0.624527264
11178	0.630604555
11492	0.636665541
11814	0.642686171
12145	0.648680859
12486	0.654662152
12836	0.660607433
13196	0.6665291
13566	0.672422225
13947	0.678297522
14338	0.684134831
14740	0.689944816
15153	0.695722943
15578	0.701478449
16015	0.707206388
16465	0.712914766
16926	0.718574195
17401	0.724217337
17889	0.729827401
18391	0.735411459
18907	0.740964981
19437	0.746483895
19982	0.751974459
20543	0.757442036
21119	0.762872627
21711	0.768271847
22320	0.77364452
22946	0.778986348
23590	0.784301588
24251	0.789578143
24932	0.794835749
25631	0.800054793
26350	0.805246474
27089	0.810406743
27849	0.81553861
28630	0.820638183
29433	0.825708189
30258	0.830744913
31107	0.835756649
31979	0.840733689
32876	0.845683768
33798	0.850603048
34746	0.855493168
35721	0.860355472
36723	0.865186295
37753	0.869986949
38812	0.874758501
39900	0.879497518
41019	0.884209221
42170	0.888894076
43353	0.893548528
44569	0.898173141
45819	0.902768338
47104	0.907334416
48425	0.911871559
49783	0.916379858
51179	0.920859319
52615	0.925312927
54090	0.929734355
55608	0.934132282
57167	0.938497659
58771	0.942838517
60419	0.947148914
62113	0.95143107
63856	0.95568926
65647	0.95991784
67488	0.964118562
69381	0.968292894
71327	0.972439952
73327	0.9765589
75384	0.980652869
77498	0.984718841
79672	0.988759613
81906	0.992772257
84203	0.996759286


==> trace_data/3_powerlaw.dat <==
1	0.013738656
2	0.021986753
3	0.028106475
4	0.033058278
5	0.037259999
6	0.040934016
7	0.044213921
8	0.047186771
9	0.049912729
10	0.052435261
11	0.054786882
12	0.056992604
13	0.059072119
14	0.061041233
15	0.06291284
16	0.064697611
17	0.066404485
18	0.068041033
19	0.069613727
20	0.071128147
21	0.072589142
22	0.074000954
23	0.075367317
24	0.076691538
25	0.077976559
26	0.07922501
27	0.080439256
28	0.081621427
29	0.082773453
30	0.083897085
31	0.084993921
32	0.086065421
33	0.087112923
34	0.088137657
35	0.089140757
36	0.09012327
37	0.091086165
38	0.092030343
39	0.092956639
40	0.093865831
41	0.094758647
42	0.095635766
43	0.096497822
44	0.097345414
45	0.098179099
46	0.098999405
47	0.099806826
48	0.100601832
49	0.101384861
50	0.102156332
51	0.10291664
52	0.103666156
53	0.104405237
54	0.105134218
55	0.105853419
56	0.106563144
57	0.107263681
58	0.107955308
59	0.108638286
60	0.109312867
61	0.109979289
62	0.110637782
63	0.111288565
64	0.111931848
65	0.11256783
66	0.113196705
67	0.113818657
68	0.114433863
69	0.115042494
70	0.115644712
71	0.116240674
72	0.116830533
73	0.117414433
74	0.117992514
75	0.118564911
76	0.119131755
77	0.11969317
78	0.120249278
79	0.120800196
80	0.121346036
81	0.121886908
82	0.122422916
83	0.122954163
84	0.123480747
85	0.124002764
86	0.124520306
87	0.125033462
88	0.125542319
89	0.126046962
90	0.12654747
91	0.127043925
92	0.127536401
93	0.128024974
94	0.128509715
95	0.128990695
96	0.129467982
97	0.129941642
98	0.130411739
99	0.130878337
100	0.131341495
101	0.131801273
102	0.132257729
103	0.132710918
104	0.133160895
105	0.133607715
106	0.134051427
107	0.134492083
108	0.134929732
109	0.135364421
110	0.135796199
111	0.136225109
112	0.136651197
113	0.137074507
114	0.137495079
115	0.137912957
116	0.13832818
117	0.138740787
118	0.139150818
119	0.13955831
120	0.139963299
121	0.140365821
122	0.140765913
123	0.141163607
124	0.141558938
125	0.141951939
126	0.142342641
127	0.142731076
128	0.143117275
129	0.143501268
130	0.143883084
131	0.144262753
132	0.144640303
133	0.145015761
134	0.145389154
135	0.145760509
136	0.146129853
137	0.146497209
138	0.146862605
139	0.147226064
140	0.147587609
141	0.147947266
142	0.148305056
143	0.148661003
144	0.149015129
145	0.149367455
146	0.149718004
147	0.150066795
148	0.15041385
149	0.150759189
150	0.151102832
151	0.151444798
152	0.151785106
153	0.152123776
154	0.152460826
155	0.152796273
156	0.153130137
157	0.153462434
158	0.153793181
159	0.154122396
160	0.154450095
161	0.154776294
162	0.15510101
163	0.155424258
164	0.155746055
165	0.156066414
166	0.156385352
167	0.156702883
168	0.157019022
169	0.157333782
170	0.157647178
171	0.157959225
172	0.158269935
173	0.158579321
174	0.158887398
175	0.159194178
176	0.159499674
177	0.159803899
178	0.160106865
179	0.160408583
180	0.160709067
181	0.161008328
182	0.161306378
183	0.161603228
184	0.16189889
185	0.162193374
186	0.162486692
187	0.162778854
188	0.163069872
189	0.163359756
191	0.163936162
197	0.165639206
202	0.167029552
208	0.168664999
214	0.170266161
220	0.171834686
226	0.1733721
232	0.174879821
239	0.176603054
245	0.178050842
252	0.179707375
259	0.181330439
267	0.183146375
274	0.184702808
282	0.186446215
290	0.18815365
298	0.189826815
306	0.191467291
315	0.193275573
324	0.195046274
333	0.196781184
342	0.198481966
352	0.200333566
362	0.202146895
372	0.203923767
382	0.205665864
393	0.20754387
404	0.20938362
415	0.211186902
427	0.213114476
439	0.215002622
451	0.216853192
464	0.218817561
477	0.220741868
490	0.222627989
504	0.224618483
518	0.226568723
533	0.228615715
548	0.23062077
563	0.232585859
579	0.234639961
595	0.236652729
612	0.238748141
629	0.240801169
647	0.24293095
665	0.245017586
684	0.247175551
703	0.249289863
722	0.25136255
743	0.253607248
764	0.25580575
785	0.257960237
807	0.260172313
830	0.262438001
853	0.264657961
877	0.266927978
901	0.269152741
927	0.271514235
953	0.27382749
980	0.276181083
1007	0.278487439
1035	0.280831651
1064	0.283210899
1094	0.2856225
1125	0.2880639
1156	0.290456291
1189	0.292951709
1222	0.295396674
1257	0.297937295
1292	0.300426383
1328	0.302935353
1365	0.305462396
1404	0.308072047
1443	0.310628889
1483	0.313199002
1525	0.315843294
1568	0.318495595
1612	0.321154738
1657	0.323819631
1704	0.326546697
1751	0.329218959
1801	0.33200446
1851	0.33473362
1903	0.337514989
1956	0.340292874
2011	0.343117621
2068	0.345985716
2126	0.34884502
2185	0.351695315
2247	0.354630145
2310	0.357551886
2374	0.36046056
2441	0.363444392
2510	0.366454943
2580	0.369447516
2652	0.372463885
2727	0.375542512
2803	0.378599263
2882	0.381712686
2963	0.384840382
3046	0.387980693
3131	0.391132064
3219	0.394329005
3309	0.397532747
3402	0.400776599
3498	0.40405734
3596	0.407338773
3697	0.410652493
3800	0.413963903
3907	0.417334676
4016	0.420699299
4129	0.424117169
4245	0.4275549
4364	0.431010425
4486	0.4344818
4612	0.437994799
4742	0.441546046
4875	0.445105845
5011	0.448672772
5152	0.452296381
5297	0.455947441
5445	0.459598949
5598	0.463297812
5755	0.467016815
5916	0.470753806
6082	0.474529279
6253	0.478339976
6428	0.482161206
6609	0.486033724
6794	0.489911975
6984	0.493814959
7180	0.49776014
7382	0.501743997
7589	0.50574407
7802	0.509777113
8020	0.513821761
8245	0.517912292
8477	0.522044929
8714	0.526181544
8959	0.530371637
9210	0.53457777
9469	0.538830421
9734	0.543093874
10007	0.547397608
10288	0.551738127
10576	0.556097145
10873	0.560501809
11178	0.56493389
11492	0.569404713
11814	0.573897014
12145	0.578421896
12486	0.582989528
12836	0.587583199
13196	0.592212916
13566	0.596875349
13947	0.601579581
14338	0.606309938
14740	0.611075391
15153	0.615872632
15578	0.62070981
16015	0.625583313
16465	0.630500546
16926	0.635436444
17401	0.640419792
17889	0.645436314
18391	0.650492722
18907	0.655585346
19437	0.660710724
19982	0.665874977
20543	0.67108366
21119	0.676323789
21711	0.681600972
22320	0.686920303
22946	0.692277911
23590	0.697678448
24251	0.70310984
24932	0.708592772
25631	0.714107152
26350	0.719664999
27089	0.725262304
27849	0.730902631
28630	0.736581975
29433	0.742303613
30258	0.748063563
31107	0.753871616
31979	0.759716787
32876	0.765608374
33798	0.771542107
34746	0.777520202
35721	0.783544602
36723	0.789611009
37753	0.79572124
38812	0.801876876
39900	0.808073638
41019	0.814318543
42170	0.82061254
43353	0.826951095
44569	0.833335128
45819	0.839765389
47104	0.846242471
48425	0.852766818
49783	0.859338738
51179	0.86595841
52615	0.872630499
54090	0.879345668
55608	0.886117299
57167	0.892931642
58771	0.899801369
60419	0.906717271
62113	0.913682968
63856	0.920705682
65647	0.927776312
67488	0.934897851
69381	0.942072953
71327	0.949300268
73327	0.95657844
75384	0.963913169
77498	0.97129921
79672	0.978741787
81906	0.986235627
84203	0.993785524


==> trace_data/4_data.dat <==
1	0.004529894
2	0.008965217
3	0.013391084
4	0.017093492
5	0.020724972
6	0.024356452
7	0.027595468
8	0.030773014
9	0.033950559
10	0.036759282
11	0.039255925
12	0.041563428
13	0.043870931
14	0.046173706
15	0.048467024
16	0.050760341
17	0.053053659
18	0.055134195
19	0.057139074
20	0.059011556
21	0.060855668
22	0.06269505
23	0.064529704
24	0.066364359
25	0.068199013
26	0.070033667
27	0.07174538
28	0.073442908
29	0.075140436
30	0.076733937
31	0.078313253
32	0.079835827
33	0.081268559
34	0.082672921
35	0.084058368
36	0.085443816
37	0.086824535
38	0.088205254
39	0.089581245
40	0.090957236
41	0.092333226
42	0.093709217
43	0.095085207
44	0.096461198
45	0.097723705
46	0.098693045
47	0.099624558
48	0.10055607
49	0.101487583
50	0.102414367
51	0.103341151
52	0.104267935
53	0.105194719
54	0.106121503
55	0.107043559
56	0.107965614
57	0.10888767
58	0.109809726
59	0.110731781
60	0.111653837
61	0.112575892
62	0.113497948
63	0.114420003
64	0.115342059
65	0.116259386
66	0.117176713
67	0.11809404
68	0.119011367
69	0.119928694
70	0.120846021
71	0.121763349
72	0.122680676
73	0.123598003
74	0.12451533
75	0.125432657
76	0.126349984
77	0.127267311
78	0.128184638
79	0.129101965
80	0.130019292
81	0.130936619
82	0.131853946
83	0.132771273
84	0.133688601
85	0.134605928
86	0.135523255
87	0.136440582
88	0.137357909
89	0.138275236
90	0.139192563
91	0.14010989
92	0.141027217
93	0.141944544
94	0.142861871
95	0.143779198
96	0.144696526
97	0.145613853
98	0.14653118
99	0.147448507
100	0.148365834
101	0.149283161
102	0.150200488
103	0.151117815
104	0.152035142
105	0.152952469
106	0.153869796
107	0.154787123
108	0.15570445
109	0.156621778
110	0.157539105
111	0.158456432
112	0.159373759
113	0.160286357
114	0.161198956
115	0.162111555
116	0.163024153
117	0.163936752
118	0.16484935
119	0.165761949
120	0.166674547
121	0.167587146
122	0.168499745
123	0.169412343
124	0.170324942
125	0.17123754
126	0.172150139
127	0.173062738
128	0.173975336
129	0.174887935
130	0.175800533
131	0.176713132
132	0.177625731
133	0.178538329
134	0.179450928
135	0.180363526
136	0.181276125
137	0.182188723
138	0.183101322
139	0.184013921
140	0.184926519
141	0.185839118
142	0.186751716
143	0.187664315
144	0.188576914
145	0.189489512
146	0.190402111
147	0.191314709
148	0.192227308
149	0.193139907
150	0.194052505
151	0.194960375
152	0.195868245
153	0.196776115
154	0.197683986
155	0.198591856
156	0.199499726
157	0.200407596
158	0.201315466
159	0.202223336
160	0.203131206
161	0.204039076
162	0.204946946
163	0.205854816
164	0.206762687
165	0.207670557
166	0.208578427
167	0.209486297
168	0.210394167
169	0.211302037
170	0.212209907
171	0.213117777
172	0.214025647
173	0.214933517
174	0.215841388
175	0.216749258
176	0.217657128
177	0.218564998
178	0.219472868
179	0.220380738
180	0.221288608
181	0.222196478
182	0.223104348
183	0.224012218
184	0.224920089
185	0.225827959
186	0.226735829
187	0.227643699
188	0.228551569
189	0.229459439
190	0.230367309
191	0.231275179
192	0.232183049
193	0.233090919
194	0.23399879
195	0.23490666
196	0.23581453
197	0.2367224
198	0.23763027
199	0.23853814
200	0.23944601
201	0.24035388
202	0.24126175
203	0.24216962
204	0.24307749
205	0.243985361
206	0.244893231
207	0.245801101
208	0.246708971
209	0.247616841
210	0.248524711
211	0.249432581
212	0.250340451
214	0.252156191
219	0.256693178
225	0.262112027
230	0.266627735
236	0.272046585
242	0.277465435
248	0.282884284
255	0.289187362
261	0.29457784
268	0.300866732
275	0.307155624
282	0.313439787
289	0.31969558
296	0.325941915
304	0.333053564
312	0.340158121
320	0.347231942
328	0.354293942
336	0.361329935
345	0.369235971
354	0.377108907
363	0.3849582
372	0.392769666
382	0.401370789
391	0.409007301
401	0.417452384
412	0.426665847
422	0.434935976
433	0.443924836
444	0.452790755
455	0.461533733
467	0.470801574
479	0.479795162
491	0.488372643
504	0.495389722
516	0.50106391
530	0.507447372
543	0.512835486
557	0.518171587
571	0.523200337
586	0.528330748
601	0.533194
616	0.537891755
632	0.542773921
648	0.547509504
665	0.552422405
682	0.55721473
699	0.561836829
717	0.566598419
735	0.571187418
754	0.57589463
773	0.580445802
793	0.585044259
813	0.589515046
834	0.594085132
855	0.598496813
877	0.602993607
899	0.607379282
922	0.611835884
946	0.616368141
970	0.620796372
995	0.625352273
1020	0.629841974
1046	0.634400238
1073	0.639031794
1100	0.643578238
1128	0.648212158
1157	0.652917006
1187	0.657730608
1217	0.662414178
1248	0.667227781
1280	0.672069755
1313	0.67700157
1346	0.681838815
1380	0.686739895
1416	0.691846665
1452	0.69691797
1489	0.70199164
1527	0.707183522
1566	0.712347033
1606	0.717590929
1647	0.722825367
1689	0.728159104
1732	0.733445556
1776	0.738854949
1821	0.744233606
1868	0.749789582
1915	0.75516824
1964	0.760728944
2015	0.766327476
2066	0.771833803
2119	0.777347222
2173	0.782801536
2228	0.788246392
2285	0.793653421
2343	0.799055721
2403	0.804446199
2464	0.809749201
2527	0.81509003
2592	0.820329197
2658	0.825414689
2726	0.83050018
2795	0.835394167
2867	0.840255055
2940	0.84501428
3015	0.849600915
3092	0.854052789
3171	0.858455013
3252	0.862668098
3335	0.866786613
3420	0.870805829
3507	0.874782489
3596	0.878640937
3688	0.882352802
3782	0.885965369
3879	0.889568478
3978	0.893079382
4079	0.896661213
4183	0.900131925
4290	0.903673564
4400	0.907014242
4512	0.910191788
4627	0.913454446
4745	0.916802217
4866	0.920235101
4990	0.923753097
5118	0.927323107
5248	0.93049356
5382	0.933661648
5519	0.936900664
5660	0.940234249
5805	0.943662405
5953	0.946977076
6105	0.950197178
6260	0.953128842
6420	0.955798075
6584	0.958476764
6752	0.960859923
6924	0.963299824
7101	0.965810652
7282	0.968378222
7468	0.970967071
7658	0.973213104
7854	0.975530064
8054	0.977894309
8260	0.980329481
8470	0.982811938
8687	0.985377144
8908	0.987989635
9136	0.990564298
9369	0.992767774
9608	0.994165043
9853	0.995323523
10104	0.996510374
10362	0.997730325
10626	0.998978646


==> trace_data/4_multicore.dat <==
1	0.001330843
2	0.002661686
3	0.003992528
4	0.005323371
5	0.006654213
6	0.007985056
7	0.009315898
8	0.010646741
9	0.011977583
10	0.013308426
11	0.014639268
12	0.01597011
13	0.017300953
14	0.018631795
15	0.019962638
16	0.02129348
17	0.022624323
18	0.023955165
19	0.025286008
20	0.02661685
21	0.027947693
22	0.029278535
23	0.030609378
24	0.03194022
25	0.033271062
26	0.034601905
27	0.035932747
28	0.03726359
29	0.038594432
30	0.039925275
31	0.041256117
32	0.04258696
33	0.043917802
34	0.045248645
35	0.046579487
36	0.047910329
37	0.049241172
38	0.050572014
39	0.051902857
40	0.053233699
41	0.054564542
42	0.055895384
43	0.057226227
44	0.058557069
45	0.059887911
46	0.061218754
47	0.062549596
48	0.063880438
49	0.065211279
50	0.06654212
51	0.067872961
52	0.069203801
53	0.07053464
54	0.071865477
55	0.073196312
56	0.074527144
57	0.075857973
58	0.077188798
59	0.078519616
60	0.079850428
61	0.081181231
62	0.082512022
63	0.083842801
64	0.085173563
65	0.086504306
66	0.087835026
67	0.089165719
68	0.090496381
69	0.091827004
70	0.093157585
71	0.094488117
72	0.095818591
73	0.097149001
74	0.098479337
75	0.09980959
76	0.10113975
77	0.102469806
78	0.103799746
79	0.105129556
80	0.106459225
81	0.107788736
82	0.109118075
83	0.110447226
84	0.11177617
85	0.113104892
86	0.11443337
87	0.115761587
88	0.11708952
89	0.11841715
90	0.119744452
91	0.121071406
92	0.122397986
93	0.123724168
94	0.125049926
95	0.126375236
96	0.127700069
97	0.129024398
98	0.130348196
99	0.131671434
100	0.132994082
101	0.134316111
102	0.135637491
103	0.13695819
104	0.138278178
105	0.139597423
106	0.140915893
107	0.142233555
108	0.143550378
109	0.144866329
110	0.146181373
111	0.147495479
112	0.148808611
113	0.150120738
114	0.151431825
115	0.152741837
116	0.154050743
117	0.155358506
118	0.156665094
119	0.157970473
120	0.159274608
121	0.160577467
122	0.161879015
123	0.163179219
124	0.164478046
125	0.165775462
126	0.167071435
127	0.168365931
128	0.169658919
129	0.170950366
130	0.17224024
131	0.173528509
132	0.174815142
133	0.176100108
134	0.177383377
135	0.178664917
136	0.179944699
137	0.181222693
138	0.18249887
139	0.183773201
140	0.185045658
141	0.186316212
142	0.187584837
143	0.188851504
144	0.190116186
145	0.191378859
146	0.192639495
147	0.19389807
148	0.195154558
149	0.196408934
150	0.197661176
151	0.198911258
152	0.200159159
153	0.201404855
154	0.202648324
155	0.203889544
156	0.205128495
157	0.206365154
158	0.207599503
159	0.208831521
160	0.210061189
161	0.211288488
162	0.212513399
163	0.213735905
164	0.214955987
165	0.216173629
166	0.217388814
167	0.218601526
168	0.21981175
169	0.221019469
170	0.22222467
171	0.223427337
172	0.224627457
173	0.225825017
174	0.227020002
175	0.228212401
176	0.2294022
177	0.23058939
178	0.231773956
179	0.23295589
180	0.23413518
181	0.235311815
182	0.236485786
183	0.237657084
184	0.238825699
185	0.239991623
186	0.241154846
187	0.242315362
188	0.243473162
189	0.24462824
190	0.245780587
191	0.246930198
192	0.248077067
193	0.249221186
194	0.250362551
195	0.251501157
196	0.252636998
197	0.253770069
198	0.254900367
199	0.256027887
200	0.257152625
201	0.258274578
202	0.259393742
203	0.260510115
204	0.261623694
205	0.262734477
206	0.263842461
207	0.264947644
208	0.266050025
209	0.267149603
210	0.268246375
211	0.269340343
212	0.270431504
214	0.272605405
219	0.277991043
225	0.284361308
230	0.289593024
236	0.295779363
242	0.301866351
248	0.307854897
255	0.314718525
261	0.320497554
268	0.327120143
275	0.333616017
282	0.339987491
289	0.346236977
296	0.35236695
304	0.359229534
312	0.365943135
320	0.372511587
328	0.378938721
336	0.385228343
345	0.392144485
354	0.398896631
363	0.405489956
372	0.411929512
382	0.418910215
391	0.425041154
401	0.431690591
412	0.438814218
422	0.445123236
433	0.451886434
444	0.458471511
455	0.464885391
467	0.471694874
479	0.478316685
491	0.484758612
504	0.49154295
516	0.49763347
530	0.504539551
543	0.510768246
557	0.517286702
571	0.523617467
586	0.53020169
601	0.53658982
616	0.542790995
632	0.549209185
648	0.555434214
665	0.561846911
682	0.568062197
699	0.574089703
717	0.580277106
735	0.586274094
754	0.592407988
773	0.598350386
793	0.60440917
813	0.61027676
834	0.616242542
855	0.622018635
877	0.627876892
899	0.633547985
922	0.639287198
946	0.645080144
970	0.65068376
995	0.656330317
1020	0.661792785
1046	0.667288917
1073	0.672807693
1100	0.678144544
1128	0.68349731
1157	0.688856757
1187	0.694214335
1217	0.699392529
1248	0.704565259
1280	0.709725465
1313	0.714866674
1346	0.719835016
1380	0.724783127
1416	0.729843909
1452	0.734731496
1489	0.73958455
1527	0.744399164
1566	0.749171838
1606	0.753899463
1647	0.758579288
1689	0.763208903
1732	0.767786212
1776	0.772309411
1821	0.776776965
1868	0.781281787
1915	0.785631214
1964	0.790009756
2015	0.794407644
2066	0.798652358
2119	0.80291062
2173	0.807098166
2228	0.811215564
2285	0.815334479
2343	0.819379742
2403	0.823418593
2464	0.827381457
2527	0.831331393
2592	0.835263436
2658	0.83911576
2726	0.842945682
2795	0.846695981
2867	0.85047187
2940	0.854165245
3015	0.857826579
3092	0.861453287
3171	0.865043089
3252	0.868593988
3335	0.872104254
3420	0.875572398
3507	0.878997159
3596	0.882377483
3688	0.8857485
3782	0.889070998
3879	0.89237808
3978	0.895633653
4079	0.898837733
4183	0.902020506
4290	0.905179017
4400	0.908310623
4512	0.911386013
4627	0.914432
4745	0.917446671
4866	0.920428355
4990	0.923375603
5118	0.926309687
5248	0.929183734
5382	0.932041153
5519	0.934858804
5660	0.937655686
5805	0.940429372
5953	0.943159592
6105	0.945863846
6260	0.948523545
6420	0.951171469
6584	0.953788828
6752	0.956374491
6924	0.958927504
7101	0.961461125
7282	0.963959649
7468	0.966435687
7658	0.968874897
7854	0.971301419
8054	0.973689126
8260	0.976060737
8470	0.978392214
8687	0.98071544
8908	0.982997024
9136	0.985266873
9369	0.987503608
9608	0.989716075
9853	0.991903153
10104	0.994063883
10362	0.9962056
10626	0.998318891


==> trace_data/4_powerlaw.dat <==
1	0.021648067
2	0.037295052
3	0.049722953
4	0.060117516
5	0.069100266
6	0.077040037
7	0.084174749
8	0.090667382
9	0.096634779
10	0.102163741
11	0.107320632
12	0.112157403
13	0.116715533
14	0.121028701
15	0.125124655
16	0.129026542
17	0.132753887
18	0.13632332
19	0.139749132
20	0.143043698
21	0.14621781
22	0.149280941
23	0.152241451
24	0.155106764
25	0.157883497
26	0.160577581
27	0.16319435
28	0.165738621
29	0.16821476
30	0.170626738
31	0.172978178
32	0.175272391
33	0.177512418
34	0.179701056
35	0.18184088
36	0.183934274
37	0.185983444
38	0.187990437
39	0.189957155
40	0.191885373
41	0.193776744
42	0.195632817
43	0.197455037
44	0.199244763
45	0.201003271
46	0.202731757
47	0.204431352
48	0.206103118
49	0.20774806
50	0.209367127
51	0.210961217
52	0.21253118
53	0.214077822
54	0.215601908
55	0.217104164
56	0.218585281
57	0.220045917
58	0.221486698
59	0.222908221
60	0.224311054
61	0.225695743
62	0.227062805
63	0.228412739
64	0.229746019
65	0.2310631
66	0.232364418
67	0.233650391
68	0.234921421
69	0.236177892
70	0.237420174
71	0.238648622
72	0.239863578
73	0.241065371
74	0.242254318
75	0.243430722
76	0.244594878
77	0.245747069
78	0.246887567
79	0.248016637
80	0.249134533
81	0.2502415
82	0.251337776
83	0.25242359
84	0.253499165
85	0.254564714
86	0.255620446
87	0.256666561
88	0.257703255
89	0.258730716
90	0.259749127
91	0.260758665
92	0.261759502
93	0.262751806
94	0.263735738
95	0.264711455
96	0.26567911
97	0.266638852
98	0.267590824
99	0.268535166
100	0.269472014
101	0.270401502
102	0.271323757
103	0.272238905
104	0.273147069
105	0.274048366
106	0.274942913
107	0.275830821
108	0.276712202
109	0.277587162
110	0.278455805
111	0.279318232
112	0.280174544
113	0.281024836
114	0.281869203
115	0.282707737
116	0.283540528
117	0.284367663
118	0.285189229
119	0.286005308
120	0.286815983
121	0.287621333
122	0.288421437
123	0.28921637
124	0.290006208
125	0.290791023
126	0.291570886
127	0.292345867
128	0.293116034
129	0.293881454
130	0.294642193
131	0.295398313
132	0.296149879
133	0.29689695
134	0.297639588
135	0.29837785
136	0.299111795
137	0.299841478
138	0.300566955
139	0.30128828
140	0.302005506
141	0.302718686
142	0.303427869
143	0.304133107
144	0.304834448
145	0.30553194
146	0.306225631
147	0.306915566
148	0.307601791
149	0.308284351
150	0.30896329
151	0.30963865
152	0.310310473
153	0.310978801
154	0.311643675
155	0.312305134
156	0.312963218
157	0.313617965
158	0.314269412
159	0.314917598
160	0.315562559
161	0.316204329
162	0.316842946
163	0.317478443
164	0.318110854
165	0.318740213
166	0.319366553
167	0.319989906
168	0.320610305
169	0.321227779
170	0.321842361
171	0.32245408
172	0.323062967
173	0.32366905
174	0.324272359
175	0.324872921
176	0.325470766
177	0.326065919
178	0.326658409
179	0.327248263
180	0.327835505
181	0.328420163
182	0.329002261
183	0.329581826
184	0.33015888
185	0.330733449
186	0.331305557
187	0.331875227
188	0.332442482
189	0.333007346
190	0.333569841
191	0.334129988
192	0.334687811
193	0.335243331
194	0.335796568
195	0.336347544
196	0.33689628
197	0.337442796
198	0.337987112
199	0.338529247
200	0.339069222
201	0.339607056
202	0.340142768
203	0.340676375
204	0.341207898
205	0.341737354
206	0.342264761
207	0.342790137
208	0.343313499
209	0.343834865
210	0.344354252
211	0.344871676
212	0.345387154
214	0.346412338
219	0.348942367
225	0.351918469
230	0.354350712
236	0.357214496
242	0.360020928
248	0.362772527
255	0.365916554
261	0.368557216
268	0.371577593
275	0.374535797
282	0.377434634
289	0.380276718
296	0.383064488
304	0.386186922
312	0.389244562
320	0.392240354
328	0.395177043
336	0.398057189
345	0.401232738
354	0.404342918
363	0.407390681
372	0.410378776
382	0.413632013
391	0.416502359
401	0.419630477
412	0.423000341
422	0.426002129
433	0.429239248
444	0.432411401
455	0.435521451
467	0.438846535
479	0.442104113
491	0.445297192
504	0.448686821
516	0.451754314
530	0.455261894
543	0.458453307
557	0.461822699
571	0.465125131
586	0.46859246
601	0.471989618
616	0.475319721
632	0.478801189
648	0.482212953
665	0.485764998
682	0.489245229
699	0.492656831
717	0.49619761
735	0.499668064
754	0.503258413
773	0.50677718
793	0.510407253
813	0.513964885
834	0.5176259
855	0.521213966
877	0.524898122
899	0.528509134
922	0.532209533
946	0.535992966
970	0.539700431
995	0.543485198
1020	0.547194689
1046	0.550976236
1073	0.554824503
1100	0.55859611
1128	0.562430016
1157	0.566321447
1187	0.570265839
1217	0.574131302
1248	0.578046376
1280	0.582007
1313	0.586009308
1346	0.589931961
1380	0.593893843
1416	0.598004578
1452	0.602032557
1489	0.60609003
1527	0.610174071
1566	0.614281913
1606	0.61841094
1647	0.622558684
1689	0.626722816
1732	0.630901144
1776	0.635091606
1821	0.639292263
1868	0.643591869
1915	0.647805782
1964	0.652111813
2015	0.656503263
2066	0.66080667
2119	0.665189701
2173	0.66956613
2228	0.67393505
2285	0.678372712
2343	0.682798221
2403	0.687285031
2464	0.691755648
2527	0.696280825
2592	0.700856008
2658	0.705408585
2726	0.71000547
2795	0.714577098
2867	0.719252197
2940	0.72389727
3015	0.728574453
3092	0.733280477
3171	0.738012251
3252	0.742766856
3335	0.747541539
3420	0.752333707
3507	0.757140916
3596	0.761960872
3688	0.766843966
3782	0.771733538
3879	0.776678231
3978	0.781623863
4079	0.786568912
4183	0.791559473
4290	0.796591399
4400	0.801660759
4512	0.806719118
4627	0.811809454
4745	0.816928386
4866	0.822072723
4990	0.827239449
5118	0.832466152
5248	0.837668501
5382	0.842924058
5519	0.848190087
5660	0.853501717
5805	0.858854691
5953	0.864209157
6105	0.869598548
6260	0.874984811
6420	0.880433987
6584	0.885907718
6752	0.891402933
6924	0.896916743
7101	0.902477532
7282	0.908050404
7468	0.913662875
7658	0.919281674
7854	0.924962164
8054	0.930642785
8260	0.93637697
8470	0.942105849
8687	0.947907458
8908	0.953697966
9136	0.959552589
9369	0.965415984
9608	0.971310315
9853	0.977232022
10104	0.983177743
10362	0.989167298
10626	0.99517381


==> trace_data/5_data.dat <==
1	0
2	0.002802254
3	0.00539917
4	0.007990047
5	0.010514491
6	0.013032896
7	0.015436554
8	0.017375182
9	0.019307771
10	0.020437127
11	0.021560445
12	0.022569015
13	0.023547388
14	0.024519721
15	0.025473937
16	0.026410035
17	0.027334054
18	0.028252034
19	0.029157935
20	0.0300276
21	0.030897265
22	0.03176089
23	0.032618477
24	0.033463984
25	0.034303453
26	0.035142921
27	0.035970311
28	0.036791661
29	0.037606972
30	0.038416243
31	0.039219476
32	0.040022708
33	0.040819901
34	0.041598976
35	0.042378051
36	0.043151086
37	0.043918082
38	0.044679039
39	0.045433957
40	0.046188874
41	0.046940772
42	0.04768965
43	0.048438529
44	0.049187407
45	0.049918167
46	0.050636848
47	0.051349491
48	0.052062133
49	0.052762696
50	0.053451181
51	0.054139666
52	0.054816072
53	0.055486439
54	0.056150766
55	0.056809054
56	0.057467342
57	0.058119591
58	0.0587658
59	0.05941201
60	0.06005218
61	0.060686311
62	0.061317422
63	0.061945513
64	0.062573604
65	0.063195657
66	0.063811669
67	0.064427682
68	0.065043695
69	0.065653668
70	0.066263641
71	0.066873615
72	0.067477549
73	0.068081483
74	0.068679377
75	0.069277272
76	0.069875167
77	0.070467022
78	0.071058878
79	0.071650733
80	0.07223051
81	0.072810286
82	0.073390063
83	0.07396984
84	0.074543577
85	0.075117314
86	0.075691052
87	0.076264789
88	0.076838526
89	0.077406224
90	0.077973922
91	0.07854162
92	0.079109318
93	0.079677016
94	0.080244714
95	0.080812412
96	0.081374071
97	0.081935729
98	0.082497388
99	0.083059047
100	0.083620705
101	0.084176325
102	0.084731944
103	0.085287563
104	0.085843182
105	0.086398802
106	0.086948382
107	0.087497962
108	0.088047542
109	0.088591082
110	0.089134623
111	0.089678164
112	0.090221704
113	0.090759205
114	0.091296707
115	0.091834208
116	0.092371709
117	0.092909211
118	0.093446712
119	0.093984213
120	0.094521714
121	0.095053176
122	0.095584638
123	0.0961161
124	0.096647562
125	0.097179024
126	0.097710486
127	0.098235909
128	0.098761331
129	0.099286754
130	0.099812177
131	0.100337599
132	0.100863022
133	0.101388444
134	0.101913867
135	0.10243325
136	0.102952633
137	0.103472017
138	0.1039914
139	0.104510783
140	0.105030167
141	0.10554955
142	0.106062894
143	0.106576238
144	0.107089582
145	0.107602925
146	0.108116269
147	0.108629613
148	0.109142957
149	0.109656301
150	0.110169645
151	0.110682989
152	0.111196333
153	0.111709677
154	0.112220001
155	0.112727306
156	0.11323461
157	0.113741915
158	0.114249219
159	0.114756524
160	0.115263829
161	0.115771133
162	0.116278438
163	0.116779703
164	0.117280968
165	0.117782233
166	0.118283499
167	0.118784764
168	0.119286029
169	0.119787294
170	0.12028856
171	0.120789825
172	0.12129109
173	0.121792355
174	0.122293621
175	0.122794886
176	0.123296151
177	0.123791377
178	0.124286603
179	0.124781829
180	0.125277055
181	0.125772281
182	0.126267507
183	0.126762732
184	0.127257958
185	0.127753184
186	0.12824841
187	0.128743636
188	0.129238862
189	0.129734088
190	0.130223274
191	0.130712461
192	0.131201648
193	0.131690834
194	0.132180021
195	0.132669207
196	0.133158394
197	0.13364758
198	0.134136767
199	0.134625953
200	0.13511514
201	0.135604327
202	0.136093513
203	0.1365827
204	0.137071886
205	0.137561073
206	0.13804422
207	0.138527367
208	0.139010514
209	0.139493662
210	0.139976809
211	0.140459956
212	0.140943103
213	0.141426251
214	0.141909398
215	0.142392545
216	0.142875692
217	0.143358839
218	0.143841987
219	0.144325134
220	0.144808281
221	0.145291428
222	0.145774576
223	0.146257723
224	0.146734831
225	0.147211939
226	0.147689046
227	0.148166154
228	0.148643262
229	0.14912037
230	0.149597478
231	0.150074586
232	0.150551694
233	0.151028802
234	0.151505909
235	0.151983017
236	0.152460125
237	0.152937233
238	0.153414341
239	0.153891449
240	0.154368557
242	0.155322773
248	0.158167302
253	0.160522645
259	0.163349056
265	0.166175467
271	0.16898376
278	0.172238965
284	0.17502914
290	0.177819315
297	0.181074519
304	0.184305566
311	0.187518495
318	0.190731424
326	0.194379186
333	0.19754984
341	0.201155326
349	0.204730615
357	0.208305905
365	0.211850997
373	0.215377972
382	0.219345819
391	0.22326535
400	0.227178843
409	0.231086296
418	0.234945435
428	0.239233366
438	0.243466944
448	0.247694482
458	0.251897863
469	0.256481722
480	0.261047463
491	0.26556489
502	0.27004608
514	0.27490171
526	0.279709025
538	0.284486143
550	0.289196828
563	0.294263835
576	0.299282526
589	0.304228746
603	0.309464854
617	0.314580175
631	0.319623024
645	0.32460548
660	0.329796293
676	0.335129031
691	0.33998164
707	0.345036568
723	0.349994867
740	0.355134345
757	0.360146998
775	0.365358948
792	0.370184381
811	0.375499
829	0.380499574
848	0.385738702
868	0.391174108
888	0.396524964
909	0.402063039
930	0.407516563
951	0.412970087
973	0.418577615
995	0.424157965
1018	0.429916476
1042	0.435859187
1066	0.441801898
1090	0.447684215
1115	0.453723555
1141	0.460004469
1167	0.466164596
1194	0.472524021
1222	0.479058588
1250	0.485484446
1279	0.492139799
1308	0.498795152
1339	0.505776629
1369	0.512480297
1401	0.519630876
1433	0.526775415
1466	0.533950151
1500	0.541342304
1535	0.548951872
1570	0.556513127
1606	0.564122695
1643	0.571943641
1681	0.579975963
1720	0.588129073
1760	0.596342576
1800	0.604556078
1842	0.613059469
1884	0.621429995
1928	0.630193078
1972	0.638696469
2017	0.647387079
2064	0.656186398
2112	0.665172937
2160	0.673878645
2210	0.682847066
2261	0.69177925
2313	0.700578569
2366	0.709106117
2421	0.717075027
2477	0.723884383
2534	0.729537205
2592	0.734139183
2652	0.738200639
2713	0.74166722
2776	0.744644615
2840	0.747338161
2905	0.749693503
2972	0.752121318
3041	0.754280382
3111	0.756182775
3182	0.758112344
3256	0.759933205
3331	0.761539669
3407	0.763146134
3486	0.764816011
3566	0.766507027
3649	0.768038
3733	0.769559913
3819	0.771118063
3907	0.772712449
3997	0.774343071
4089	0.776009929
4183	0.777713023
4280	0.779470471
4378	0.781246037
4479	0.783075957
4582	0.784942113
4688	0.786862623
4796	0.788819369
4906	0.790812352
5020	0.792877806
5135	0.794961378
5254	0.797117423
5375	0.799309703
5499	0.801556338
5625	0.803839209
5755	0.806194551
5888	0.808604248
6023	0.811050181
6162	0.813568586
6304	0.816141345
6449	0.818768458
6598	0.821468043
6750	0.824221982
6906	0.827048393
7065	0.829929159
7228	0.832882396
7394	0.835817515
7565	0.83788297
7739	0.83998466
7917	0.842134665
8100	0.844345064
8287	0.846603777
8477	0.848898726
8673	0.851266148
8873	0.853681884
9077	0.856145935
9286	0.858670379
9500	0.861255216
9719	0.863900448
9943	0.866606072
10173	0.869384168
10407	0.87221058
10647	0.875109463
10892	0.87806874
11143	0.881100489
11400	0.884204709
11663	0.887381402
11932	0.890630568
12207	0.893952205
12488	0.897346314
12776	0.900824974
13070	0.904376106
13371	0.908011789
13680	0.911744101
13995	0.915548885
14317	0.919438221
14647	0.923424185
14985	0.927506779
15330	0.931673924
15683	0.935937698
16045	0.940310181
16415	0.944779292
16793	0.949345034
17180	0.954019483
17576	0.95880264
17981	0.963694506
18395	0.96869508
18819	0.97381644
19253	0.979058588
19697	0.984421522
20151	0.989905243
20615	0.993978778
21090	0.996847464


==> trace_data/5_multicore.dat <==
1	0.000000001
2	0.000683046
3	0.001366091
4	0.002049136
5	0.002732181
6	0.003415226
7	0.004098271
8	0.004781316
9	0.005464361
10	0.006147406
11	0.006830451
12	0.007513496
13	0.008196541
14	0.008879586
15	0.009562631
16	0.010245676
17	0.010928721
18	0.011611766
19	0.012294811
20	0.012977856
21	0.013660901
22	0.014343946
23	0.015026991
24	0.015710036
25	0.016393081
26	0.017076126
27	0.017759171
28	0.018442216
29	0.019125261
30	0.019808306
31	0.020491351
32	0.021174396
33	0.021857441
34	0.022540486
35	0.023223531
36	0.023906576
37	0.024589621
38	0.025272666
39	0.025955711
40	0.026638756
41	0.027321801
42	0.028004846
43	0.028687891
44	0.029370936
45	0.030053981
46	0.030737026
47	0.031420071
48	0.032103116
49	0.032786161
50	0.033469206
51	0.034152251
52	0.034835296
53	0.035518341
54	0.036201386
55	0.036884431
56	0.037567476
57	0.038250521
58	0.038933566
59	0.039616611
60	0.040299656
61	0.040982701
62	0.041665746
63	0.042348791
64	0.043031836
65	0.043714881
66	0.044397926
67	0.045080971
68	0.045764016
69	0.046447061
70	0.047130105
71	0.04781315
72	0.048496195
73	0.04917924
74	0.049862284
75	0.050545329
76	0.051228373
77	0.051911418
78	0.052594462
79	0.053277505
80	0.053960549
81	0.054643592
82	0.055326635
83	0.056009677
84	0.056692718
85	0.057375759
86	0.058058799
87	0.058741838
88	0.059424876
89	0.060107913
90	0.060790948
91	0.061473981
92	0.062157012
93	0.062840041
94	0.063523067
95	0.06420609
96	0.06488911
97	0.065572126
98	0.066255138
99	0.066938145
100	0.067621147
101	0.068304143
102	0.068987132
103	0.069670115
104	0.070353089
105	0.071036054
106	0.07171901
107	0.072401955
108	0.073084889
109	0.07376781
110	0.074450718
111	0.075133611
112	0.075816487
113	0.076499347
114	0.077182187
115	0.077865008
116	0.078547806
117	0.079230582
118	0.079913332
119	0.080596055
120	0.08127875
121	0.081961415
122	0.082644046
123	0.083326643
124	0.084009204
125	0.084691725
126	0.085374204
127	0.08605664
128	0.086739029
129	0.08742137
130	0.088103659
131	0.088785893
132	0.08946807
133	0.090150187
134	0.090832241
135	0.091514228
136	0.092196146
137	0.092877991
138	0.09355976
139	0.094241449
140	0.094923055
141	0.095604575
142	0.096286004
143	0.096967339
144	0.097648576
145	0.098329711
146	0.099010741
147	0.099691661
148	0.100372466
149	0.101053154
150	0.10173372
151	0.102414158
152	0.103094466
153	0.103774638
154	0.10445467
155	0.105134558
156	0.105814296
157	0.106493881
158	0.107173307
159	0.107852569
160	0.108531664
161	0.109210585
162	0.109889329
163	0.110567889
164	0.111246262
165	0.111924441
166	0.112602423
167	0.113280201
168	0.113957771
169	0.114635127
170	0.115312264
171	0.115989177
172	0.116665861
173	0.117342311
174	0.11801852
175	0.118694484
176	0.119370197
177	0.120045654
178	0.120720849
179	0.121395778
180	0.122070434
181	0.122744812
182	0.123418907
183	0.124092713
184	0.124766225
185	0.125439437
186	0.126112343
187	0.12678494
188	0.127457219
189	0.128129178
190	0.128800809
191	0.129472107
192	0.130143067
193	0.130813684
194	0.131483951
195	0.132153864
196	0.132823417
197	0.133492605
198	0.134161422
199	0.134829863
200	0.135497923
201	0.136165595
202	0.136832875
203	0.137499758
204	0.138166238
205	0.13883231
206	0.139497968
207	0.140163208
208	0.140828024
209	0.141492411
210	0.142156364
211	0.142819877
212	0.143482946
213	0.144145566
214	0.144807731
215	0.145469437
216	0.146130679
217	0.14679145
218	0.147451748
219	0.148111567
220	0.148770901
221	0.149429746
222	0.150088098
223	0.150745952
224	0.151403302
225	0.152060145
226	0.152716476
227	0.153372289
228	0.154027581
229	0.154682347
230	0.155336583
231	0.155990284
232	0.156643445
233	0.157296063
234	0.157948133
235	0.15859965
236	0.159250612
237	0.159901012
238	0.160550848
239	0.161200115
240	0.161848809
242	0.163144462
248	0.167017263
253	0.170227925
259	0.174060052
265	0.177868959
271	0.18165399
278	0.186038879
284	0.189770178
290	0.193475873
297	0.197766241
304	0.202020552
311	0.206238277
318	0.210418971
326	0.215151088
333	0.219251269
341	0.223890692
349	0.228480293
357	0.23301993
365	0.237509549
373	0.241949175
382	0.246884122
391	0.251756158
400	0.256565615
409	0.261312905
418	0.265998511
428	0.271133063
438	0.276192968
448	0.281179128
458	0.286092503
469	0.291414352
480	0.296650752
491	0.301803148
502	0.306873019
514	0.312311438
526	0.317655415
538	0.322906938
550	0.328067998
563	0.333559364
576	0.338949399
589	0.344240583
603	0.349831039
617	0.355312699
631	0.360688509
645	0.365961356
660	0.371499776
676	0.37728451
691	0.382595929
707	0.388145882
723	0.393580205
740	0.399231514
757	0.404760543
775	0.410485999
792	0.415775781
811	0.421557364
829	0.426911911
848	0.432438932
868	0.438123086
888	0.443675048
909	0.449367646
930	0.454925209
951	0.460352834
973	0.465904838
995	0.471324867
1018	0.476855625
1042	0.482484853
1066	0.48797487
1090	0.493331256
1115	0.498774421
1141	0.504293656
1167	0.509674395
1194	0.515121583
1222	0.520625659
1250	0.525988483
1279	0.531400283
1308	0.536673193
1339	0.542162811
1369	0.547336996
1401	0.552712699
1433	0.557946787
1466	0.56320266
1500	0.568473894
1535	0.573754437
1570	0.578893774
1606	0.584039255
1643	0.589185677
1681	0.594328169
1720	0.599462185
1760	0.604583495
1800	0.609565359
1842	0.614653186
1884	0.619601164
1928	0.624641778
1972	0.629542905
2017	0.634417889
2064	0.639368019
2112	0.644281291
2160	0.649057702
2210	0.653894504
2261	0.658689236
2313	0.663440553
2366	0.668147273
2421	0.672893444
2477	0.677588302
2534	0.682231314
2592	0.686822062
2652	0.691436045
2713	0.695992952
2776	0.700564395
2840	0.705074936
2905	0.709525005
2972	0.713980637
3041	0.718436736
3111	0.722826767
3182	0.727151706
3256	0.731529161
3331	0.735836846
3407	0.740076122
3486	0.744355111
3566	0.748562258
3649	0.752799843
3733	0.756963045
3819	0.761101179
3907	0.765211974
3997	0.769293372
4089	0.773343518
4183	0.777360749
4280	0.781384453
4378	0.785330376
4479	0.789277971
4582	0.793185462
4688	0.797088355
4796	0.800947595
4906	0.804762752
5020	0.808599823
5135	0.812356171
5254	0.816128374
5375	0.819850321
5499	0.823551695
5625	0.827201687
5755	0.830856155
5888	0.834483829
6023	0.838056965
6162	0.841626981
6304	0.845165676
6449	0.848671871
6598	0.852167646
6750	0.855627618
6906	0.859072835
7065	0.862479657
7228	0.865868134
7394	0.869216244
7565	0.872562356
7739	0.875865525
7917	0.879143975
8100	0.882413833
8287	0.885655131
8477	0.888850185
8673	0.8920477
8873	0.895212719
9077	0.898344549
9286	0.901457277
9500	0.904549108
9719	0.907618419
9943	0.910663751
10173	0.913696789
10407	0.916690006
10647	0.919667987
10892	0.922616878
11143	0.92554743
11400	0.928457969
11663	0.931346985
11932	0.934213121
12207	0.937055166
12488	0.939872042
12776	0.942672376
13070	0.945445184
13371	0.948198781
13680	0.950940502
13995	0.953651346
14317	0.956339197
14647	0.959011031
14985	0.96166525
15330	0.964292907
15683	0.966900655
16045	0.969494367
16415	0.972065505
16793	0.974613153
17180	0.977142945
17576	0.979653598
17981	0.982143964
18395	0.984613018
18819	0.987065547
19253	0.989500239
19697	0.991915911
20151	0.994311506
20615	0.996686086
21090	0.999043709


==> trace_data/5_powerlaw.dat <==
1	0.000000001
2	0.017493053
3	0.030183978
4	0.040290624
5	0.048761043
6	0.056093249
7	0.062583296
8	0.06842243
9	0.073741827
10	0.078635628
11	0.083173842
12	0.087410039
13	0.091386188
14	0.095135825
15	0.098686198
16	0.102059769
17	0.105275289
18	0.108348581
19	0.111293131
20	0.114120535
21	0.116840835
22	0.119462797
23	0.121994116
24	0.124441587
25	0.126811244
26	0.129108473
27	0.131338096
28	0.133504456
29	0.135611476
30	0.137662711
31	0.139661396
32	0.141610484
33	0.143512674
34	0.145370447
35	0.147186082
36	0.148961682
37	0.150699192
38	0.152400412
39	0.154067014
40	0.155700551
41	0.157302474
42	0.158874133
43	0.160416793
44	0.161931636
45	0.163419774
46	0.164882248
47	0.166320039
48	0.16773407
49	0.169125212
50	0.170494287
51	0.17184207
52	0.173169299
53	0.174476667
54	0.175764836
55	0.177034433
56	0.178286052
57	0.179520259
58	0.180737594
59	0.181938569
60	0.183123674
61	0.184293376
62	0.18544812
63	0.186588333
64	0.187714422
65	0.188826778
66	0.189925772
67	0.191011763
68	0.192085095
69	0.193146096
70	0.194195083
71	0.195232359
72	0.196258215
73	0.197272934
74	0.198276783
75	0.199270025
76	0.200252908
77	0.201225674
78	0.202188557
79	0.203141779
80	0.204085559
81	0.205020105
82	0.205945619
83	0.206862296
84	0.207770325
85	0.208669888
86	0.209561163
87	0.21044432
88	0.211319523
89	0.212186935
90	0.213046709
91	0.213898997
92	0.214743945
93	0.215581693
94	0.21641238
95	0.217236138
96	0.218053097
97	0.218863383
98	0.219667118
99	0.220464421
100	0.221255406
101	0.222040187
102	0.222818871
103	0.223591567
104	0.224358375
105	0.225119398
106	0.225874733
107	0.226624475
108	0.227368717
109	0.22810755
110	0.228841062
111	0.229569338
112	0.230292464
113	0.231010519
114	0.231723585
115	0.232431739
116	0.233135056
117	0.233833612
118	0.234527478
119	0.235216724
120	0.235901421
121	0.236581635
122	0.237257433
123	0.237928878
124	0.238596034
125	0.239258962
126	0.239917722
127	0.240572374
128	0.241222974
129	0.241869579
130	0.242512245
131	0.243151024
132	0.24378597
133	0.244417135
134	0.245044569
135	0.245668321
136	0.24628844
137	0.246904975
138	0.24751797
139	0.248127473
140	0.248733527
141	0.249336176
142	0.249935465
143	0.250531433
144	0.251124124
145	0.251713577
146	0.252299833
147	0.252882929
148	0.253462905
149	0.254039799
150	0.254613646
151	0.255184483
152	0.255752345
153	0.256317269
154	0.256879286
155	0.257438432
156	0.257994739
157	0.25854824
158	0.259098967
159	0.25964695
160	0.26019222
161	0.260734808
162	0.261274744
163	0.261812056
164	0.262346774
165	0.262878925
166	0.263408537
167	0.263935637
168	0.264460253
169	0.26498241
170	0.265502134
171	0.266019452
172	0.266534388
173	0.267046966
174	0.267557211
175	0.268065148
176	0.268570799
177	0.269074187
178	0.269575336
179	0.270074267
180	0.270571004
181	0.271065567
182	0.271557978
183	0.272048258
184	0.272536428
185	0.273022508
186	0.273506519
187	0.27398848
188	0.27446841
189	0.27494633
190	0.275422258
191	0.275896213
192	0.276368213
193	0.276838276
194	0.27730642
195	0.277772664
196	0.278237023
197	0.278699516
198	0.279160159
199	0.279618969
200	0.280075963
201	0.280531156
202	0.280984564
203	0.281436204
204	0.28188609
205	0.282334239
206	0.282780665
207	0.283225384
208	0.283668409
209	0.284109755
210	0.284549438
211	0.28498747
212	0.285423866
213	0.28585864
214	0.286291805
215	0.286723375
216	0.287153362
217	0.28758178
218	0.288008643
219	0.288433961
220	0.288857749
221	0.289280019
222	0.289700782
223	0.290120051
224	0.290537838
225	0.290954155
226	0.291369013
227	0.291782424
228	0.292194399
229	0.29260495
230	0.293014087
231	0.293421821
232	0.293828164
233	0.294233127
234	0.294636718
235	0.29503895
236	0.295439833
237	0.295839376
238	0.296237589
239	0.296634484
240	0.297030069
242	0.297817349
248	0.300148753
253	0.302057795
259	0.304309698
265	0.306520762
271	0.308692624
278	0.311178966
284	0.313271049
290	0.315328497
297	0.317686771
304	0.320001528
311	0.322274544
318	0.324507484
326	0.327012348
333	0.329164562
341	0.331580889
349	0.333952822
357	0.336282164
365	0.338570609
373	0.340819747
382	0.343304902
391	0.345744198
400	0.348139507
409	0.350492586
418	0.352805081
428	0.355328806
438	0.357806338
448	0.360239548
458	0.362630189
469	0.365212695
480	0.367747747
491	0.370237274
502	0.372683085
514	0.375303381
526	0.377875744
538	0.380402113
550	0.382884309
563	0.385525488
576	0.388118873
589	0.390666377
603	0.393360591
617	0.396005783
631	0.398603926
645	0.401156873
660	0.403843996
676	0.40665754
691	0.409247802
707	0.411962184
723	0.414628409
740	0.417410618
757	0.420142725
775	0.42298315
792	0.425618256
811	0.42851095
829	0.431202363
848	0.433993609
868	0.436878821
888	0.439711916
909	0.442632852
930	0.445500887
951	0.448318141
973	0.45121725
995	0.45406496
1018	0.456989342
1042	0.459985665
1066	0.46292788
1090	0.465818148
1115	0.468775795
1141	0.471796607
1167	0.474763444
1194	0.477789546
1222	0.480871074
1250	0.483897236
1279	0.486975457
1308	0.489998944
1339	0.493172855
1369	0.496189501
1401	0.499350147
1433	0.502454182
1466	0.505598299
1500	0.508779658
1535	0.511995538
1570	0.515153913
1606	0.518344932
1643	0.521566149
1681	0.524815224
1720	0.528089923
1760	0.531388116
1800	0.53462752
1842	0.53796816
1884	0.541249062
1928	0.5446247
1972	0.54793992
2017	0.551270486
2064	0.554686882
2112	0.55811301
2160	0.561478066
2210	0.564920988
2261	0.568369844
2313	0.571823514
2366	0.575280945
2421	0.578804642
2477	0.582327912
2534	0.585849951
2592	0.589370005
2652	0.592946448
2713	0.596517449
2776	0.600139447
2840	0.603752933
2905	0.607357513
2972	0.61100681
3041	0.614697617
3111	0.618374804
3182	0.622038234
3256	0.625788246
3331	0.629520734
3407	0.633235753
3486	0.637028539
3566	0.64080064
3649	0.644644063
3733	0.648463988
3819	0.652305028
3907	0.656165179
3997	0.660042534
4089	0.663935286
4183	0.66784172
4280	0.671800659
4378	0.675728949
4479	0.679705337
4582	0.683688042
4688	0.687713444
4796	0.691741383
4906	0.695770788
5020	0.699871962
5135	0.7039351
5254	0.708064444
5375	0.712187978
5499	0.71633822
5625	0.720480216
5755	0.724677445
5888	0.728894585
6023	0.733098734
6162	0.737350236
6304	0.741615831
6449	0.745893782
6598	0.750211166
6750	0.754536686
6906	0.758896608
7065	0.763260891
7228	0.767655007
7394	0.77205012
7565	0.776496704
7739	0.78094038
7917	0.78540513
8100	0.789913225
8287	0.794437342
8477	0.79895203
8673	0.803526133
8873	0.808110017
9077	0.812702095
9286	0.817322784
9500	0.821969503
9719	0.826639799
9943	0.831331339
10173	0.836062297
10407	0.84078944
10647	0.8455512
10892	0.85032533
11143	0.855129036
11400	0.859959643
11663	0.864814604
11932	0.869691503
12207	0.874588043
12488	0.87950205
12776	0.884448483
13070	0.889407762
13371	0.894394478
13680	0.899422151
13995	0.90445577
14317	0.909509403
14647	0.914596102
14985	0.919712938
15330	0.924842393
15683	0.92999708
16045	0.935188686
16415	0.940400091
16793	0.945629037
17180	0.950886846
17576	0.956170775
17981	0.961478215
18395	0.966806691
18819	0.972166384
19253	0.9775544
19697	0.98296799
20151	0.988404541
20615	0.993861578
21090	0.999348198


==> trace_data/6_data.dat <==
1	0.001920598
2	0.003027326
3	0.003349128
4	0.003624959
5	0.003897384
6	0.004152783
7	0.004399668
8	0.004627824
9	0.004842359
10	0.005055192
11	0.005266321
12	0.005475748
13	0.005680067
14	0.005884386
15	0.006078489
16	0.006269187
17	0.006459885
18	0.006650582
19	0.00684128
20	0.007028572
21	0.007215865
22	0.007399752
23	0.007578531
24	0.00775731
25	0.007934386
26	0.008111463
27	0.008285134
28	0.008458805
29	0.008632476
30	0.008802742
31	0.008973008
32	0.009141571
33	0.009310134
34	0.009478697
35	0.009645558
36	0.009812418
37	0.009979279
38	0.010144436
39	0.010307892
40	0.010471347
41	0.010631397
42	0.010791447
43	0.010951496
44	0.011109844
45	0.011268191
46	0.011424835
47	0.01158148
48	0.011736422
49	0.011891364
50	0.0120429
51	0.012194437
52	0.012345973
53	0.012495807
54	0.012645641
55	0.012795475
56	0.012945309
57	0.013095143
58	0.013244977
59	0.013394811
60	0.013542942
61	0.013691073
62	0.013839204
63	0.013985633
64	0.014132062
65	0.01427849
66	0.014424919
67	0.014571347
68	0.014717776
69	0.014864205
70	0.015010633
71	0.015155359
72	0.015300085
73	0.015444811
74	0.015589537
75	0.015734263
76	0.015877286
77	0.016020309
78	0.016163333
79	0.016306356
80	0.016449379
81	0.0165907
82	0.01673202
83	0.016871638
84	0.017011256
85	0.017150874
86	0.017290492
87	0.01743011
88	0.017569728
89	0.017709346
90	0.017847261
91	0.017985177
92	0.018123092
93	0.018261007
94	0.018398923
95	0.018536838
96	0.01867305
97	0.018809263
98	0.018945476
99	0.019081688
100	0.019217901
101	0.019354114
102	0.019490326
103	0.019626539
104	0.019762752
105	0.019898964
106	0.020035177
107	0.02017139
108	0.020307602
109	0.020443815
110	0.020580027
111	0.02071624
112	0.020852453
113	0.020988665
114	0.021124878
115	0.021261091
116	0.021397303
117	0.021533516
118	0.021668026
119	0.021802536
120	0.021937046
121	0.022071556
122	0.022206066
123	0.022340576
124	0.022473383
125	0.022606191
126	0.022738998
127	0.022871805
128	0.02300291
129	0.023134015
130	0.023265119
131	0.023396224
132	0.023527329
133	0.023658433
134	0.023789538
135	0.02391894
136	0.024048342
137	0.024177744
138	0.024307146
139	0.024436548
140	0.02456595
141	0.024695352
142	0.024824754
143	0.024954156
144	0.025083558
145	0.02521296
146	0.025340659
147	0.025468359
148	0.025596058
149	0.025723757
150	0.025851457
151	0.025979156
152	0.026105153
153	0.026231149
154	0.026357146
155	0.02648144
156	0.026605734
157	0.026730028
158	0.026854322
159	0.026978616
160	0.02710291
161	0.027227204
162	0.027349796
163	0.027472387
164	0.027594979
165	0.02771757
166	0.027840161
167	0.027962753
168	0.028085344
169	0.028207935
170	0.028330527
171	0.028453118
172	0.02857571
173	0.028698301
174	0.028820892
175	0.028943484
176	0.029066075
177	0.029188666
178	0.029311258
179	0.029433849
180	0.029554738
181	0.029675627
182	0.029796515
183	0.029917404
184	0.030038293
185	0.030159181
186	0.03028007
187	0.030400959
188	0.030521848
189	0.030642736
190	0.030763625
191	0.030882811
192	0.031001997
193	0.031121183
194	0.031240369
195	0.031359555
196	0.031478741
197	0.031597928
198	0.031717114
199	0.0318363
200	0.031955486
201	0.032074672
202	0.032193858
203	0.032313044
204	0.03243223
205	0.032551416
206	0.032670602
207	0.032789788
208	0.032908974
209	0.03302816
210	0.033147346
211	0.033266532
212	0.033385718
213	0.033504905
214	0.033624091
215	0.033743277
216	0.033862463
217	0.033981649
218	0.034100835
219	0.034220021
220	0.034339207
221	0.034458393
222	0.034577579
223	0.034696765
224	0.034815951
225	0.034935137
226	0.035052621
227	0.035170104
228	0.035287587
229	0.035405071
230	0.035522554
231	0.035640038
232	0.035757521
234	0.035992488
240	0.036697388
246	0.037398883
251	0.037977787
257	0.038672472
263	0.039363751
270	0.040162297
276	0.040843361
283	0.041629989
289	0.042304241
296	0.043090869
303	0.043875795
310	0.044650504
318	0.045535886
325	0.046303785
333	0.047175546
341	0.048047307
349	0.048917365
357	0.049775505
366	0.050735804
375	0.051685887
383	0.052530405
393	0.053586053
402	0.054532731
411	0.05546749
421	0.056506112
431	0.057531112
441	0.058552707
452	0.059676461
463	0.060800215
474	0.061915456
485	0.063020481
496	0.064125506
508	0.065327583
520	0.066512633
533	0.067793032
545	0.06895765
558	0.070219319
571	0.071463962
585	0.072798846
599	0.07413373
613	0.075468614
627	0.076793282
642	0.078197975
658	0.079696314
673	0.081089088
689	0.082560185
706	0.084123225
722	0.085590916
739	0.087125011
757	0.088749347
775	0.090360061
793	0.091953749
812	0.093635975
831	0.095318201
851	0.097065128
871	0.09880184
892	0.100613468
913	0.102401259
935	0.104274182
957	0.106147106
980	0.108101758
1003	0.110020653
1027	0.112022979
1051	0.114008278
1076	0.116051468
1101	0.118094658
1128	0.120284276
1154	0.122364924
1182	0.124605622
1210	0.126813969
1238	0.129006993
1268	0.131356661
1298	0.133689302
1329	0.13606451
1360	0.138439718
1392	0.140859195
1425	0.143331455
1459	0.145878631
1494	0.14847859
1529	0.15104109
1565	0.153676805
1602	0.156378923
1640	0.159096365
1679	0.161885319
1719	0.164744082
1760	0.16760625
1802	0.170538227
1844	0.173463394
1888	0.176460072
1933	0.179524856
1979	0.182657747
2026	0.185829799
2074	0.189017175
2123	0.192270954
2173	0.195546868
2225	0.19891132
2277	0.202275773
2331	0.205769627
2387	0.20930094
2443	0.212828847
2501	0.216482751
2561	0.220160493
2621	0.223838234
2683	0.227638567
2747	0.231469547
2812	0.235343094
2879	0.239335827
2947	0.243326858
3017	0.247379184
3088	0.2514894
3162	0.255773288
3237	0.260006096
3313	0.264276362
3392	0.268689651
3472	0.273048456
3555	0.277570716
3639	0.28214746
3725	0.286790609
3813	0.29143546
3904	0.296238658
3996	0.301009506
4091	0.305862081
4188	0.310816816
4287	0.315865197
4389	0.32090166
4493	0.326036876
4600	0.33122828
4709	0.336424793
4820	0.341716654
4935	0.347141322
5052	0.352520019
5171	0.357990659
5294	0.363476623
5419	0.369010262
5548	0.374720977
5679	0.380351667
5814	0.386098138
5952	0.391972308
6093	0.39779029
6237	0.403674677
6385	0.409722518
6537	0.415927004
6692	0.421996979
6850	0.428184439
7013	0.43442468
7179	0.440642787
7349	0.447010728
7523	0.453453586
7702	0.459853878
7884	0.466361437
8071	0.47291667
8262	0.479420824
8458	0.486095243
8659	0.492939929
8864	0.499822072
9074	0.506615678
9289	0.513571036
9509	0.520478719
9735	0.527405132
9966	0.534484784
10202	0.541639353
10444	0.548644088
10691	0.555793549
10945	0.563092844
11204	0.570148659
11470	0.577395172
11742	0.584805139
12020	0.592283213
12305	0.599562076
12597	0.607019718
12895	0.6146306
13201	0.622197212
13514	0.62965826
13834	0.637286167
14162	0.645104773
14498	0.653114076
14841	0.66112338
15193	0.668914743
15553	0.676666945
15922	0.684206314
16299	0.691909139
16686	0.699816283
17081	0.707886882
17486	0.715948968
17901	0.723721602
18325	0.731398887
18759	0.738788423
19204	0.746365251
19659	0.754112345
20125	0.762046731
20602	0.77016841
21091	0.778494408
21591	0.786168287
22103	0.794014135
22627	0.801536479
23163	0.808837476
23712	0.81631555
24274	0.823267503
24849	0.830120701
25438	0.83714076
26041	0.84432768
26659	0.851693379
27291	0.859225938
27938	0.866744875
28600	0.873507833
29278	0.880434246
29972	0.88675281
30682	0.892797246
31410	0.898994921
32154	0.905328809
32916	0.911815936
33697	0.918464815
34495	0.925258421
35313	0.932222292
36150	0.939347916
37007	0.945249329
37884	0.951222253
38782	0.957338201
39701	0.963597172
40643	0.968429315
41606	0.971708634
42592	0.975066276
43602	0.978505645
44635	0.982023337
45693	0.985626161
46777	0.989317524
47885	0.993090614
49020	0.996955647


==> trace_data/6_multicore.dat <==
1	7.54653E-05
2	0.00015093
3	0.000226394
4	0.000301858
5	0.000377323
6	0.000452787
7	0.000528251
8	0.000603716
9	0.00067918
10	0.000754644
11	0.000830109
12	0.000905573
13	0.000981037
14	0.001056502
15	0.001131966
16	0.00120743
17	0.001282895
18	0.001358359
19	0.001433823
20	0.001509288
21	0.001584752
22	0.001660216
23	0.001735681
24	0.001811145
25	0.001886609
26	0.001962074
27	0.002037538
28	0.002113002
29	0.002188467
30	0.002263931
31	0.002339395
32	0.00241486
33	0.002490324
34	0.002565788
35	0.002641253
36	0.002716717
37	0.002792181
38	0.002867646
39	0.00294311
40	0.003018574
41	0.003094039
42	0.003169503
43	0.003244967
44	0.003320432
45	0.003395896
46	0.00347136
47	0.003546825
48	0.003622289
49	0.003697753
50	0.003773218
51	0.003848682
52	0.003924146
53	0.003999611
54	0.004075075
55	0.004150539
56	0.004226004
57	0.004301468
58	0.004376932
59	0.004452397
60	0.004527861
61	0.004603325
62	0.00467879
63	0.004754254
64	0.004829718
65	0.004905183
66	0.004980647
67	0.005056111
68	0.005131576
69	0.00520704
70	0.005282504
71	0.005357969
72	0.005433433
73	0.005508898
74	0.005584362
75	0.005659826
76	0.005735291
77	0.005810755
78	0.005886219
79	0.005961684
80	0.006037148
81	0.006112612
82	0.006188077
83	0.006263541
84	0.006339005
85	0.00641447
86	0.006489934
87	0.006565398
88	0.006640863
89	0.006716327
90	0.006791791
91	0.006867256
92	0.00694272
93	0.007018184
94	0.007093649
95	0.007169113
96	0.007244577
97	0.007320042
98	0.007395506
99	0.00747097
100	0.007546435
101	0.007621899
102	0.007697363
103	0.007772828
104	0.007848292
105	0.007923756
106	0.007999221
107	0.008074685
108	0.008150149
109	0.008225614
110	0.008301078
111	0.008376542
112	0.008452007
113	0.008527471
114	0.008602935
115	0.0086784
116	0.008753864
117	0.008829328
118	0.008904793
119	0.008980257
120	0.009055721
121	0.009131186
122	0.00920665
123	0.009282114
124	0.009357579
125	0.009433043
126	0.009508507
127	0.009583972
128	0.009659436
129	0.0097349
130	0.009810365
131	0.009885829
132	0.009961293
133	0.010036758
134	0.010112222
135	0.010187686
136	0.010263151
137	0.010338615
138	0.010414079
139	0.010489544
140	0.010565008
141	0.010640472
142	0.010715937
143	0.010791401
144	0.010866865
145	0.01094233
146	0.011017794
147	0.011093258
148	0.011168723
149	0.011244187
150	0.011319651
151	0.011395116
152	0.01147058
153	0.011546044
154	0.011621509
155	0.011696973
156	0.011772437
157	0.011847902
158	0.011923366
159	0.01199883
160	0.012074295
161	0.012149759
162	0.012225223
163	0.012300688
164	0.012376152
165	0.012451616
166	0.012527081
167	0.012602545
168	0.012678009
169	0.012753474
170	0.012828938
171	0.012904402
172	0.012979867
173	0.013055331
174	0.013130795
175	0.01320626
176	0.013281724
177	0.013357188
178	0.013432653
179	0.013508117
180	0.013583581
181	0.013659046
182	0.01373451
183	0.013809974
184	0.013885439
185	0.013960903
186	0.014036367
187	0.014111832
188	0.014187296
189	0.01426276
190	0.014338225
191	0.014413689
192	0.014489153
193	0.014564618
194	0.014640082
195	0.014715546
196	0.014791011
197	0.014866475
198	0.014941939
199	0.015017404
200	0.015092868
201	0.015168332
202	0.015243797
203	0.015319261
204	0.015394725
205	0.01547019
206	0.015545654
207	0.015621118
208	0.015696583
209	0.015772047
210	0.015847511
211	0.015922976
212	0.01599844
213	0.016073905
214	0.016149369
215	0.016224833
216	0.016300298
217	0.016375762
218	0.016451226
219	0.016526691
220	0.016602155
221	0.016677619
222	0.016753084
223	0.016828548
224	0.016904012
225	0.016979477
226	0.017054941
227	0.017130405
228	0.01720587
229	0.017281334
230	0.017356798
231	0.017432263
232	0.017507727
234	0.017658656
240	0.018111442
246	0.018564228
251	0.018941549
257	0.019394335
263	0.019847121
270	0.020375372
276	0.020828158
283	0.021356408
289	0.021809194
296	0.022337444
303	0.022865695
310	0.023393945
318	0.02399766
325	0.02452591
333	0.025129625
341	0.025733339
349	0.026337054
357	0.026940769
366	0.027619948
375	0.028299127
383	0.028902842
393	0.029657485
402	0.030336664
411	0.031015843
421	0.031770486
431	0.03252513
441	0.033279773
452	0.034109881
463	0.034939988
474	0.035770096
485	0.036600204
496	0.037430312
508	0.038335884
520	0.039241456
533	0.040222492
545	0.041128064
558	0.0421091
571	0.043090137
585	0.044146637
599	0.045203138
613	0.046259639
627	0.047316139
642	0.048448105
658	0.049655534
673	0.050787499
689	0.051994928
706	0.053277822
722	0.054485251
739	0.055768145
757	0.057126503
775	0.058484861
793	0.059843219
812	0.061277042
831	0.062710864
851	0.064220151
871	0.065729437
892	0.067314188
913	0.068898939
935	0.070559154
957	0.072219369
980	0.073955049
1003	0.075690727
1027	0.07750187
1051	0.079313011
1076	0.081199615
1101	0.083086217
1128	0.085123743
1154	0.087085801
1182	0.089198778
1210	0.091311744
1238	0.093424695
1268	0.095688549
1298	0.097952372
1329	0.100291614
1360	0.102630799
1392	0.105045367
1425	0.107535287
1459	0.110100522
1494	0.112741024
1529	0.115381297
1565	0.118096713
1602	0.120887181
1640	0.123752589
1679	0.126692797
1719	0.129707638
1760	0.132796912
1802	0.135960379
1844	0.139122486
1888	0.142433486
1933	0.14581769
1979	0.14927466
2026	0.152803892
2074	0.156404819
2123	0.160076801
2173	0.163819123
2225	0.167705677
2277	0.171586096
2331	0.175608641
2387	0.179771803
2443	0.183925709
2501	0.188217414
2561	0.19264494
2621	0.197059196
2683	0.201605707
2747	0.206282005
2812	0.211012778
2879	0.21586841
2947	0.220773916
3017	0.225798775
3088	0.230868439
3162	0.236122208
3237	0.241414429
3313	0.246742633
3392	0.252243099
3472	0.257772521
3555	0.26346492
3639	0.269178826
3725	0.274978711
3813	0.280860106
3904	0.28688435
3996	0.292914428
4091	0.299076756
4188	0.305300745
4287	0.311581685
4389	0.317977213
4493	0.324418806
4600	0.330962573
4709	0.337541555
4820	0.344151205
4935	0.35090368
5052	0.357674658
5171	0.364459865
5294	0.371366609
5419	0.378275956
5548	0.385291936
5679	0.392299388
5814	0.39939906
5952	0.406530927
6093	0.413689087
6237	0.420867833
6385	0.428110135
6537	0.435407936
6692	0.442706772
6850	0.450001802
7013	0.457378018
7179	0.464737813
7349	0.472120065
7523	0.479518214
7702	0.486967148
7884	0.494377652
8071	0.501825477
8262	0.509264074
8458	0.516725993
8659	0.524203855
8864	0.531654712
9074	0.539109493
9289	0.546561844
9509	0.554005759
9735	0.561468195
9966	0.56890962
10202	0.576325093
10444	0.583740257
10691	0.591119048
10945	0.598515027
11204	0.605864136
11470	0.613217707
11742	0.620541952
12020	0.62783219
12305	0.635109285
12597	0.642367234
12895	0.649576577
13201	0.656780494
13514	0.663949648
13834	0.671079599
14162	0.678187636
14498	0.68526825
14841	0.692296141
15193	0.699307574
15553	0.706277449
15922	0.713220355
16299	0.720113086
16686	0.726987424
17081	0.733803432
17486	0.740591608
17901	0.747346839
18325	0.754048851
18759	0.760709827
19204	0.767340492
19659	0.773921708
20125	0.78046409
20602	0.786963522
21091	0.793429287
21591	0.7998442
22103	0.806217503
22627	0.812545396
23163	0.818824439
23712	0.825062728
24274	0.831256476
24849	0.837402259
25438	0.843507202
26041	0.849567618
26659	0.855589771
27291	0.861560487
27938	0.867486138
28600	0.873363545
29278	0.879198334
29972	0.884987187
30682	0.890727122
31410	0.896430904
32154	0.902079789
32916	0.907686225
33697	0.913254103
34495	0.918766371
35313	0.924240955
36150	0.929668036
37007	0.9350513
37884	0.940387961
38782	0.945681338
39701	0.950928687
40643	0.956138453
41606	0.961296907
42592	0.966412397
43602	0.971487287
44635	0.976514026
45693	0.981499884
46777	0.986446718
47885	0.991343061
49020	0.996199901


==> trace_data/6_powerlaw.dat <==
1	0.004832709
2	0.008047064
3	0.01057927
4	0.012717219
5	0.014592148
6	0.016276382
7	0.017814599
8	0.019236603
9	0.020563409
10	0.021810472
11	0.022989535
12	0.024109761
13	0.02517846
14	0.026201566
15	0.027183978
16	0.028129788
17	0.02904246
18	0.029924952
19	0.030779816
20	0.031609269
21	0.032415252
22	0.033199477
23	0.033963458
24	0.034708549
25	0.035435959
26	0.036146778
27	0.036841988
28	0.037522482
29	0.038189071
30	0.038842498
31	0.039483441
32	0.040112523
33	0.040730319
34	0.041337361
35	0.041934137
36	0.042521105
37	0.043098688
38	0.043667279
39	0.044227248
40	0.044778938
41	0.045322671
42	0.045858751
43	0.046387461
44	0.046909068
45	0.047423825
46	0.047931969
47	0.048433724
48	0.048929302
49	0.049418906
50	0.049902724
51	0.05038094
52	0.050853723
53	0.051321237
54	0.051783639
55	0.052241076
56	0.05269369
57	0.053141615
58	0.05358498
59	0.05402391
60	0.05445852
61	0.054888925
62	0.055315232
63	0.055737545
64	0.056155964
65	0.056570583
66	0.056981495
67	0.057388788
68	0.057792546
69	0.058192851
70	0.058589783
71	0.058983415
72	0.059373823
73	0.059761074
74	0.060145239
75	0.060526382
76	0.060904567
77	0.061279854
78	0.061652303
79	0.062021972
80	0.062388914
81	0.062753185
82	0.063114836
83	0.063473918
84	0.063830478
85	0.064184564
86	0.064536222
87	0.064885497
88	0.065232431
89	0.065577067
90	0.065919444
91	0.066259603
92	0.066597582
93	0.066933419
94	0.067267149
95	0.067598807
96	0.067928429
97	0.068256048
98	0.068581695
99	0.068905404
100	0.069227204
101	0.069547125
102	0.069865198
103	0.070181451
104	0.070495911
105	0.070808605
106	0.071119561
107	0.071428804
108	0.071736359
109	0.072042251
110	0.072346504
111	0.072649141
112	0.072950186
113	0.073249661
114	0.073547587
115	0.073843986
116	0.07413888
117	0.074432288
118	0.074724231
119	0.075014728
120	0.075303798
121	0.075591461
122	0.075877734
123	0.076162635
124	0.076446183
125	0.076728394
126	0.077009285
127	0.077288873
128	0.077567173
129	0.077844203
130	0.078119977
131	0.07839451
132	0.078667818
133	0.078939915
134	0.079210816
135	0.079480534
136	0.079749084
137	0.080016479
138	0.080282732
139	0.080547857
140	0.080811866
141	0.081074772
142	0.081336587
143	0.081597323
144	0.081856993
145	0.082115607
146	0.082373178
147	0.082629717
148	0.082885234
149	0.083139742
150	0.083393249
151	0.083645768
152	0.083897308
153	0.08414788
154	0.084397493
155	0.084646157
156	0.084893883
157	0.085140678
158	0.085386554
159	0.085631519
160	0.085875582
161	0.086118752
162	0.086361038
163	0.086602448
164	0.086842991
165	0.087082676
166	0.08732151
167	0.087559501
168	0.087796658
169	0.088032989
170	0.088268501
171	0.088503201
172	0.088737098
173	0.088970198
174	0.08920251
175	0.089434039
176	0.089664794
177	0.089894781
178	0.090124006
179	0.090352478
180	0.090580202
181	0.090807185
182	0.091033433
183	0.091258954
184	0.091483752
185	0.091707835
186	0.091931208
187	0.092153878
188	0.09237585
189	0.09259713
190	0.092817725
191	0.093037639
192	0.093256879
193	0.09347545
194	0.093693357
195	0.093910606
196	0.094127202
197	0.094343151
198	0.094558458
199	0.094773127
200	0.094987165
201	0.095200575
202	0.095413363
203	0.095625534
204	0.095837092
205	0.096048043
206	0.09625839
207	0.096468139
208	0.096677294
209	0.09688586
210	0.097093841
211	0.097301242
212	0.097508066
213	0.097714319
214	0.097920004
215	0.098125126
216	0.098329689
217	0.098533696
218	0.098737153
219	0.098940062
220	0.099142428
221	0.099344255
222	0.099545547
223	0.099746307
224	0.09994654
225	0.100146248
226	0.100345436
227	0.100544108
228	0.100742266
229	0.100939915
230	0.101137057
231	0.101333698
232	0.101529839
234	0.101920638
240	0.103081402
246	0.104225252
251	0.10516601
257	0.106280508
263	0.107379832
270	0.108643922
276	0.109712195
283	0.110941417
289	0.1119809
296	0.113177735
303	0.11435806
310	0.115522477
318	0.116834482
325	0.117966672
333	0.1192432
341	0.120501838
349	0.121743247
357	0.122968049
366	0.12432683
375	0.12566612
383	0.126840833
393	0.128289129
402	0.129574192
411	0.13084246
421	0.132232653
431	0.133603574
441	0.134955929
452	0.136422867
463	0.137868972
474	0.139295025
485	0.140701758
496	0.142089864
508	0.14358368
520	0.145056897
533	0.146630507
545	0.148063168
558	0.149594447
571	0.151104898
585	0.152709101
599	0.154290892
613	0.155851099
627	0.157390497
642	0.159017593
658	0.160728716
673	0.162310817
689	0.163975707
706	0.165719934
722	0.167339144
739	0.169036605
757	0.170809077
775	0.17255694
793	0.174281096
812	0.176076255
831	0.177846884
851	0.179685175
871	0.181498237
892	0.183375796
913	0.185227542
935	0.187140798
957	0.189027764
980	0.190973424
1003	0.192892416
1027	0.194867451
1051	0.196815528
1076	0.198817157
1101	0.200791621
1128	0.202894652
1154	0.204891996
1182	0.207013605
1210	0.209105862
1238	0.211169837
1268	0.213351
1298	0.215502022
1329	0.217694247
1360	0.219856602
1392	0.222058518
1425	0.224298283
1459	0.22657424
1494	0.228884785
1529	0.231163712
1565	0.233475965
1602	0.235820078
1640	0.238194632
1679	0.240598263
1719	0.243029654
1760	0.245487539
1802	0.247970699
1844	0.250420049
1888	0.252951092
1933	0.255504026
1979	0.258077815
2026	0.260671465
2074	0.263284028
2123	0.26591459
2173	0.26856228
2225	0.271278136
2277	0.273956911
2331	0.2767009
2387	0.279507307
2443	0.28227525
2501	0.285102982
2561	0.28798792
2621	0.290833371
2683	0.293733702
2747	0.296686532
2812	0.299644367
2879	0.302651418
2947	0.30566155
3017	0.30871784
3088	0.311775475
3162	0.314918609
3237	0.318060373
3313	0.321200648
3392	0.324420283
3472	0.327636033
3555	0.330926633
3639	0.334211183
3725	0.337528054
3813	0.340875756
3904	0.344290124
3996	0.347694749
4091	0.351162345
4188	0.354654409
4287	0.358169756
4389	0.361742033
4493	0.365334423
4600	0.368979746
4709	0.372642275
4820	0.376321109
4935	0.380080322
5052	0.383852397
5171	0.3876366
5294	0.391494543
5419	0.395361567
5548	0.399297705
5679	0.403240152
5814	0.407247399
5952	0.411287515
6093	0.415358943
6237	0.419460186
6385	0.423617714
6537	0.427829012
6692	0.432064519
6850	0.436323017
7013	0.440656149
7179	0.445008562
7349	0.449404918
7523	0.453843195
7702	0.458346435
7884	0.46286246
8071	0.467439119
8262	0.472049726
8458	0.476716299
8659	0.481436307
8864	0.486184315
9074	0.490981615
9289	0.495825943
9509	0.500715125
9735	0.505668842
9966	0.510662727
10202	0.515694872
10444	0.520784335
10691	0.525907907
10945	0.531104566
11204	0.536330973
11470	0.541625169
11742	0.546964613
12020	0.552347172
12305	0.55778977
12597	0.563289669
12895	0.56882579
13201	0.574432755
13514	0.580089432
13834	0.58579349
14162	0.591560156
14498	0.597386571
14841	0.603253001
15193	0.60919101
15553	0.615180843
15922	0.621236364
16299	0.627338498
16686	0.633516729
17081	0.639736348
17486	0.646026185
17901	0.652383043
18325	0.658788845
18759	0.665256051
19204	0.671796414
19659	0.678392205
20125	0.685055013
20602	0.691781752
21091	0.69858327
21591	0.70544253
22103	0.712370247
22627	0.719363262
23163	0.726418537
23712	0.733546054
24274	0.740742489
24849	0.74800465
25438	0.755341842
26041	0.762750616
26659	0.770239697
27291	0.777793537
27938	0.785420799
28600	0.793118083
29278	0.800893515
29972	0.808743494
30682	0.816664563
31410	0.82467526
32154	0.832749945
32916	0.840906841
33697	0.84915265
34495	0.857462621
35313	0.865864298
36150	0.874343434
37007	0.882906343
37884	0.891549152
38782	0.900277797
39701	0.909088314
40643	0.917995679
41606	0.926976942
42592	0.936046882
43602	0.945210413
44635	0.954454342
45693	0.963792432
46777	0.973228992
47885	0.982742449
49020	0.992354392


==> trace_data/7_data.dat <==
1	0.001296524
2	0.001606914
3	0.001897904
4	0.002156563
5	0.002403904
6	0.00263023
7	0.00284039
8	0.003047317
9	0.003252627
10	0.003457937
11	0.003653547
12	0.00384754
13	0.004041534
14	0.004232294
15	0.004423055
16	0.004607349
17	0.004791643
18	0.004975937
19	0.005156997
20	0.005338058
21	0.005514269
22	0.00569048
23	0.005866691
24	0.006041285
25	0.006215879
26	0.006388857
27	0.006560218
28	0.006731579
29	0.006901324
30	0.007071068
31	0.007239196
32	0.007407324
33	0.007573835
34	0.007740346
35	0.007905241
36	0.008070135
37	0.008233413
38	0.008396691
39	0.008558352
40	0.008720014
41	0.008881675
42	0.009040103
43	0.009198531
44	0.00935696
45	0.009515388
46	0.009672199
47	0.009827394
48	0.009982589
49	0.010137784
50	0.010292979
51	0.010446557
52	0.010600135
53	0.010753714
54	0.010905675
55	0.011057637
57	0.01136156
59	0.011665484
61	0.011969407
63	0.012270097
65	0.012567554
67	0.012865011
69	0.013159235
71	0.013450225
73	0.013739599
75	0.014024123
77	0.014308647
79	0.014589938
81	0.014871229
83	0.015149286
86	0.015566372
89	0.015983459
92	0.016395695
95	0.016804699
98	0.017212085
101	0.017616239
104	0.018017159
107	0.018414846
110	0.018812533
114	0.019336315
118	0.019853632
122	0.020370948
126	0.020888265
130	0.021405581
134	0.021921281
138	0.022432131
143	0.02306261
148	0.023693089
153	0.024320335
158	0.024942731
163	0.025558661
168	0.026172974
174	0.026900451
180	0.027627927
186	0.028348936
192	0.029066713
199	0.029896036
206	0.030717275
213	0.031532049
220	0.032346822
228	0.033269908
236	0.034188145
244	0.035095065
252	0.036000369
261	0.037018835
270	0.038027602
279	0.039031519
289	0.040143749
299	0.041243047
309	0.042342344
320	0.043543488
331	0.044726849
343	0.046007207
355	0.047287565
368	0.048653603
381	0.050008326
395	0.051456811
409	0.052887514
424	0.054407131
439	0.055910582
455	0.057514263
471	0.059106627
488	0.060783055
505	0.062451401
523	0.064197343
542	0.06602735
561	0.067839574
581	0.069726162
602	0.071695197
624	0.073745063
646	0.075772297
669	0.077865811
693	0.08003854
718	0.0822824
744	0.084594157
771	0.086973812
799	0.089418132
828	0.0919352
858	0.094505615
889	0.097132612
921	0.099822657
954	0.102570901
989	0.105456556
1025	0.10837616
1062	0.111366895
1101	0.114469177
1141	0.11763774
1182	0.120824085
1225	0.124160775
1270	0.127583146
1316	0.131065332
1364	0.134634815
1414	0.138343327
1465	0.142053455
1518	0.145909078
1573	0.149824517
1630	0.153878984
1689	0.158011048
1751	0.16232094
1815	0.16667933
1881	0.171160583
1950	0.175746916
2021	0.180452878
2095	0.185239671
2172	0.190218841
2251	0.195261059
2333	0.200430989
2418	0.205684983
2506	0.211090939
2598	0.21665694
2693	0.222339337
2792	0.228110648
2894	0.234046853
3000	0.240088138
3110	0.2463121
3224	0.252615277
3342	0.25910113
3464	0.265724396
3591	0.272499624
3723	0.279357299
3859	0.286392802
4000	0.293609365
4147	0.300976273
4299	0.308445028
4457	0.316107776
4620	0.323959669
4789	0.331882692
4965	0.339978693
5147	0.348216956
5336	0.356705794
5532	0.365260913
5735	0.373990627
5945	0.382817337
6163	0.391928572
6389	0.401062438
6623	0.410372516
6866	0.419800607
7118	0.429545554
7379	0.439250085
7650	0.449125978
7931	0.459119883
8222	0.469467827
8524	0.479720391
8837	0.490173414
9161	0.50064907
9497	0.511512714
9846	0.522428089
10208	0.533547157
10583	0.544488398
10972	0.555807927
11375	0.567171104
11793	0.57865876
12226	0.590046187
12675	0.601659939
13141	0.613404637
13624	0.625117002
14124	0.637191489
14643	0.648937804
15181	0.661114138
15739	0.673743123
16317	0.686053636
16916	0.697930896
17538	0.7099973
18182	0.72249049
18850	0.734834952
19543	0.746802742
20261	0.758410028
21006	0.7704538
21778	0.782934057
22578	0.79573602
23408	0.807812124
24268	0.819463058
25160	0.830999213
26085	0.841691495
27044	0.852543822
28038	0.86379222
29068	0.87537364
30136	0.8857329
31244	0.895749438
32392	0.9050288
33583	0.914655734
34817	0.92463024
36097	0.934976567
37424	0.945508805
38800	0.954406646
40226	0.96362781
41705	0.971090099
43238	0.976046636
44827	0.981184234
46475	0.986512593
48183	0.992034945
49954	0.99776099


==> trace_data/7_multicore.dat <==
1	9.05842E-05
2	0.000181167
3	0.000271751
4	0.000362334
5	0.000452917
6	0.0005435
7	0.000634083
8	0.000724667
9	0.00081525
10	0.000905833
11	0.000996416
12	0.001086999
13	0.001177582
14	0.001268166
15	0.001358749
16	0.001449332
17	0.001539915
18	0.001630498
19	0.001721082
20	0.001811665
21	0.001902248
22	0.001992831
23	0.002083414
24	0.002173998
25	0.002264581
26	0.002355164
27	0.002445747
28	0.00253633
29	0.002626913
30	0.002717497
31	0.00280808
32	0.002898663
33	0.002989246
34	0.003079829
35	0.003170413
36	0.003260996
37	0.003351579
38	0.003442162
39	0.003532745
40	0.003623329
41	0.003713912
42	0.003804495
43	0.003895078
44	0.003985661
45	0.004076244
46	0.004166828
47	0.004257411
48	0.004347994
49	0.004438577
50	0.00452916
51	0.004619744
52	0.004710327
53	0.00480091
54	0.004891493
55	0.004982076
57	0.005163243
59	0.005344409
61	0.005525575
63	0.005706742
65	0.005887908
67	0.006069075
69	0.006250241
71	0.006431407
73	0.006612574
75	0.00679374
77	0.006974906
79	0.007156073
81	0.007337239
83	0.007518406
86	0.007790155
89	0.008061905
92	0.008333654
95	0.008605404
98	0.008877153
101	0.009148903
104	0.009420653
107	0.009692402
110	0.009964152
114	0.010326484
118	0.010688817
122	0.01105115
126	0.011413483
130	0.011775815
134	0.012138148
138	0.012500481
143	0.012953397
148	0.013406313
153	0.013859229
158	0.014312145
163	0.014765061
168	0.015217977
174	0.015761476
180	0.016304975
186	0.016848474
192	0.017391973
199	0.018026055
206	0.018660138
213	0.01929422
220	0.019928302
228	0.020652968
236	0.021377633
244	0.022102299
252	0.022826964
261	0.023642213
270	0.024457462
279	0.02527271
289	0.026178542
299	0.027084374
309	0.027990206
320	0.028986621
331	0.029983036
343	0.031070034
355	0.032157032
368	0.033334613
381	0.034512194
395	0.035780356
409	0.037048518
424	0.038407261
439	0.039766
455	0.041215317
471	0.042664625
488	0.044204503
505	0.045744364
523	0.047374776
542	0.049095727
561	0.05081662
581	0.052628005
602	0.054529843
624	0.056522077
646	0.058514093
669	0.060596363
693	0.062768768
718	0.06503116
744	0.067383346
771	0.069825088
799	0.07235609
828	0.074975992
858	0.07768436
889	0.08048068
921	0.083364348
954	0.086334663
989	0.089480638
1025	0.092711232
1062	0.096025354
1101	0.099511061
1141	0.103077277
1182	0.10672246
1225	0.11053342
1270	0.114507386
1316	0.118553493
1364	0.122756912
1414	0.127114022
1465	0.131534463
1518	0.136101487
1573	0.140810699
1630	0.145657437
1689	0.150636789
1751	0.155826985
1815	0.161137842
1881	0.166563746
1950	0.17217993
2021	0.177897831
2095	0.183790617
2172	0.189849389
2251	0.195987845
2333	0.202276017
2418	0.20870467
2506	0.215264523
2598	0.222019157
2693	0.228884172
2792	0.235920873
2894	0.24304733
3000	0.250322699
3110	0.2577346
3224	0.265270854
3342	0.27291954
3464	0.280669051
3591	0.288569694
3723	0.296606651
3859	0.304706621
4000	0.312917225
4147	0.321281276
4299	0.329726996
4457	0.338295674
4620	0.346919425
4789	0.355638177
4965	0.364487298
5147	0.373401039
5336	0.382413715
5532	0.391509555
5735	0.400673657
5945	0.409892002
6163	0.419193518
6389	0.428562347
6623	0.437983629
6866	0.447482001
7118	0.457041143
7379	0.466645829
7650	0.476317057
7931	0.486038506
8222	0.49579503
8524	0.505604601
8837	0.515451308
9161	0.525320463
9497	0.535227575
9846	0.545185541
10208	0.555177683
10583	0.56518867
10972	0.575229846
11375	0.585285874
11793	0.595366452
12226	0.605456435
12675	0.615564151
13141	0.625696186
13624	0.635836904
14124	0.645972088
14643	0.656127318
15181	0.666286973
15739	0.676454787
16317	0.686616078
16916	0.696774242
17538	0.70694771
18182	0.717105231
18850	0.7272641
19543	0.737424236
20261	0.74757106
21006	0.757718207
21778	0.767851033
22578	0.777968802
23408	0.788082316
24268	0.798177229
25160	0.808262879
26085	0.818336037
27044	0.828393368
28038	0.838431469
29068	0.848446909
30136	0.858445446
31244	0.868431497
32392	0.878391261
33583	0.888337011
34817	0.898255068
36097	0.908156009
37424	0.918033767
38800	0.927889679
40226	0.937717627
41705	0.947524932
43238	0.957304836
44827	0.967057118
46475	0.976786925
48183	0.986487029
49954	0.996161521


==> trace_data/7_powerlaw.dat <==
1	0.004757334
2	0.007924029
3	0.010419829
4	0.012527723
5	0.01437676
6	0.016038077
7	0.017555627
8	0.018958736
9	0.020268087
10	0.02149889
11	0.022662704
12	0.023768551
13	0.024823627
14	0.025833776
15	0.026803821
16	0.027737794
17	0.028639105
18	0.029510668
19	0.030354996
20	0.031174273
21	0.031970413
22	0.0327451
23	0.033499828
24	0.03423593
25	0.034954597
26	0.035656903
27	0.036343817
28	0.037016218
29	0.037674906
30	0.038320611
31	0.038954004
32	0.039575698
33	0.04018626
34	0.040786213
35	0.041376041
36	0.041956192
37	0.042527085
38	0.043089108
39	0.043642623
40	0.044187971
41	0.044725469
42	0.045255416
43	0.04577809
44	0.046293757
45	0.046802664
46	0.047305045
47	0.047801122
48	0.048291104
49	0.04877519
50	0.049253567
51	0.049726415
52	0.050193901
53	0.050656188
54	0.051113429
55	0.051565769
57	0.052456303
59	0.053328828
61	0.054184298
63	0.055023585
65	0.05584749
67	0.056656753
69	0.057452055
71	0.05823403
73	0.059003265
75	0.059760305
77	0.06050566
79	0.061239804
81	0.061963182
83	0.062676211
86	0.063727196
89	0.06475699
92	0.065766709
95	0.066757377
98	0.067729937
101	0.068685255
104	0.069624133
107	0.070547316
110	0.071455491
114	0.072644152
118	0.073808671
122	0.074950332
126	0.076070307
130	0.077169676
134	0.078249432
138	0.079310492
143	0.080611817
148	0.081886783
153	0.083136783
158	0.084363097
163	0.085566902
168	0.086749278
174	0.08814125
180	0.089505394
186	0.090843164
192	0.092155895
199	0.0936574
206	0.095128278
213	0.096570163
220	0.097984548
228	0.099569071
236	0.101121345
244	0.102643085
252	0.10413586
261	0.105782405
270	0.107396002
279	0.108978373
289	0.110701859
299	0.112390733
309	0.114046811
320	0.115832603
331	0.117582757
343	0.119453553
355	0.121286354
368	0.123231349
381	0.125136458
395	0.127145954
409	0.129114104
424	0.131179473
439	0.13320242
455	0.135316031
471	0.137386484
488	0.139541623
505	0.141653159
523	0.143843938
542	0.146108958
561	0.148327862
581	0.150616424
602	0.152970202
624	0.155384953
646	0.157750255
669	0.160173067
693	0.162649661
718	0.165176498
744	0.167750226
771	0.170367677
799	0.173025861
828	0.175721964
858	0.178453341
889	0.181217506
921	0.184012128
954	0.186835022
989	0.189767063
1025	0.192720017
1062	0.195692234
1101	0.198760034
1141	0.201840941
1182	0.204933767
1225	0.20811054
1270	0.211365739
1316	0.214624037
1364	0.217953491
1414	0.221349328
1465	0.224741226
1518	0.228193478
1573	0.23170199
1630	0.235262904
1689	0.238872589
1751	0.242586924
1815	0.24634096
1881	0.250131785
1950	0.254012336
2021	0.257922112
2095	0.261912198
2172	0.265977155
2251	0.2700607
2333	0.27421128
2418	0.278424274
2506	0.282695336
2598	0.287067411
2693	0.291487684
2792	0.295997719
2894	0.30054727
3000	0.305176557
3110	0.309880092
3224	0.314652706
3342	0.319489544
3464	0.324386047
3591	0.329376827
3723	0.334455451
3859	0.339578578
4000	0.344779333
4147	0.350088032
4299	0.355462359
4457	0.360931849
4620	0.366456396
4789	0.37206476
4965	0.377783236
5147	0.383572829
5336	0.389459246
5532	0.395435769
5735	0.401496081
5945	0.407634248
6163	0.413873025
6389	0.420205426
6623	0.426624883
6866	0.433151808
7118	0.439778751
7379	0.446498708
7650	0.453330042
7931	0.460265017
8222	0.467296359
8524	0.474440645
8837	0.481690001
9161	0.489037027
9497	0.496496746
9846	0.504082779
10208	0.511786369
10583	0.519599275
10972	0.527533945
11375	0.535581851
11793	0.543754333
12226	0.552042663
12675	0.560457187
13141	0.56900721
13624	0.577683277
14124	0.586476505
14643	0.595412628
15181	0.604481695
15739	0.613690678
16317	0.62302977
16916	0.632505411
17538	0.642138629
18182	0.651903466
18850	0.661819942
19543	0.67189182
20261	0.682108226
21006	0.69248651
21778	0.703015356
22578	0.713697343
23408	0.724547535
24268	0.735554167
25160	0.746730984
26085	0.758078198
27044	0.769595726
28038	0.781283221
29068	0.793140095
30136	0.805176693
31244	0.817402231
32392	0.829803487
33583	0.842399435
34817	0.85517645
36097	0.868151824
37424	0.881321478
38800	0.894690971
40226	0.908255672
41705	0.922029452
43238	0.936006668
44827	0.950190649
46475	0.964592769
48183	0.979206194
49954	0.994040887


==> trace_data/9_data.dat <==
1	0.000387263
2	0.000647979
3	0.000891925
4	0.001120623
5	0.001344748
6	0.001561249
7	0.001777751
8	0.001991203
9	0.002201605
10	0.002410484
11	0.002608689
12	0.002806895
13	0.0030051
14	0.003203305
15	0.003395412
16	0.003587519
17	0.003776577
18	0.003965634
19	0.004154692
20	0.0043407
21	0.004526708
22	0.004711192
23	0.004895675
24	0.005078634
25	0.005260068
26	0.005439978
27	0.005619888
28	0.005796748
29	0.00596751
30	0.006138271
31	0.006309033
32	0.006479794
33	0.006647507
34	0.006815219
35	0.006982931
36	0.007150644
37	0.007316831
38	0.007483019
39	0.007644633
40	0.007804722
41	0.007964811
42	0.0081249
43	0.008283464
44	0.008442029
45	0.008599068
46	0.008756108
47	0.008911623
48	0.009067138
49	0.009222653
50	0.009378168
51	0.009533683
52	0.009689199
53	0.009843189
54	0.009995655
55	0.01014812
57	0.010453052
59	0.010754934
61	0.011053767
63	0.0113526
65	0.011651433
67	0.011950266
69	0.012246049
71	0.012541833
73	0.012834567
75	0.013127301
77	0.013418511
79	0.013708196
81	0.013994831
83	0.014279942
86	0.014702273
89	0.015123078
92	0.015542359
95	0.015955541
98	0.016365674
101	0.016772757
104	0.017176792
107	0.017579301
110	0.017978762
114	0.018504768
118	0.019029251
122	0.019553733
126	0.020072116
130	0.0205905
134	0.021102785
138	0.021613545
143	0.022241704
148	0.022866814
153	0.023491923
158	0.024109409
163	0.024720797
169	0.025452633
175	0.026184468
181	0.026916304
187	0.027640516
193	0.028357105
200	0.029189568
207	0.030011359
214	0.030825526
221	0.03162902
229	0.032543815
237	0.033458609
245	0.034364256
254	0.035378153
263	0.036379853
272	0.037372405
282	0.038470159
292	0.039552665
302	0.040633648
313	0.041807634
324	0.04298162
335	0.044141885
347	0.045404301
359	0.046666717
372	0.048014515
385	0.049362312
399	0.050792441
413	0.052211897
428	0.053721308
443	0.055218522
459	0.056804165
475	0.058374563
492	0.06003339
510	0.061774549
528	0.063494363
547	0.065290409
567	0.067165738
587	0.069016672
608	0.070937741
630	0.072950289
653	0.075032971
677	0.077188836
701	0.07931116
726	0.081521913
752	0.083792128
779	0.086124854
807	0.088515517
836	0.090980888
866	0.093496573
897	0.096082392
930	0.098799332
964	0.101575734
999	0.104403973
1035	0.107279477
1073	0.110292201
1112	0.113372009
1153	0.116560068
1195	0.119780144
1239	0.123134391
1284	0.126542001
1331	0.130053287
1380	0.133640806
1430	0.137299984
1482	0.141071987
1536	0.144941568
1592	0.148882807
1650	0.152950593
1710	0.157111384
1773	0.161433788
1838	0.16583395
1905	0.17032864
1975	0.175004765
2047	0.179725104
2122	0.184600959
2200	0.189595737
2281	0.194764326
2365	0.200015247
2452	0.205420157
2542	0.210908925
2635	0.216534911
2732	0.22230269
2832	0.228166523
2936	0.23419197
3044	0.240319568
3156	0.24663165
3272	0.25299862
3392	0.259571419
3517	0.266241795
3646	0.273076835
3780	0.280023175
3919	0.287176868
4063	0.29442204
4212	0.301796809
4367	0.30935911
4528	0.317121142
4695	0.325014294
4868	0.332988253
5047	0.341175663
5233	0.349610069
5426	0.358143577
5626	0.36680973
5833	0.375646645
6048	0.384675667
6271	0.39385563
6502	0.403085907
6741	0.412560129
6989	0.422099911
7246	0.431895835
7513	0.441697859
7790	0.451833782
8077	0.462048987
8375	0.472380067
8684	0.482744688
9004	0.493371551
9336	0.504001464
9680	0.514651196
10037	0.525537251
10407	0.536819717
10790	0.547917699
11188	0.559146802
11600	0.570453662
12028	0.582028862
12471	0.593511058
12931	0.604988679
13408	0.616624866
13902	0.62848975
14414	0.64019912
14945	0.652343017
15496	0.664111849
16067	0.676299961
16659	0.688936323
17273	0.701301295
17910	0.713230216
18570	0.725305503
19255	0.737838188
19965	0.749831144
20701	0.761531366
21464	0.773164503
22255	0.785224544
23076	0.797741982
23927	0.809879781
24809	0.821732468
25724	0.832892961
26673	0.84338413
27657	0.853885971
28677	0.864772026
29735	0.875979783
30832	0.886015079
31969	0.89584912
33148	0.904836976
34371	0.914160257
35639	0.923826585
36954	0.933851209
38317	0.944203633
39730	0.952820998
41195	0.961755491
42715	0.969958148
44291	0.974763869
45925	0.979746449
47619	0.984911989
49376	0.990269636


==> trace_data/9_multicore.dat <==
1	8.49225E-05
2	0.000169844
3	0.000254766
4	0.000339687
5	0.000424609
6	0.00050953
7	0.000594452
8	0.000679373
9	0.000764295
10	0.000849216
11	0.000934138
12	0.001019059
13	0.001103981
14	0.001188902
15	0.001273824
16	0.001358745
17	0.001443667
18	0.001528588
19	0.00161351
20	0.001698431
21	0.001783353
22	0.001868274
23	0.001953196
24	0.002038117
25	0.002123039
26	0.00220796
27	0.002292882
28	0.002377803
29	0.002462725
30	0.002547646
31	0.002632568
32	0.002717489
33	0.002802411
34	0.002887332
35	0.002972254
36	0.003057175
37	0.003142097
38	0.003227019
39	0.00331194
40	0.003396862
41	0.003481783
42	0.003566705
43	0.003651626
44	0.003736548
45	0.003821469
46	0.003906391
47	0.003991312
48	0.004076234
49	0.004161155
50	0.004246077
51	0.004330998
52	0.00441592
53	0.004500841
54	0.004585763
55	0.004670684
57	0.004840527
59	0.00501037
61	0.005180213
63	0.005350056
65	0.005519899
67	0.005689742
69	0.005859585
71	0.006029428
73	0.006199271
75	0.006369115
77	0.006538958
79	0.006708801
81	0.006878644
83	0.007048487
86	0.007303251
89	0.007558016
92	0.00781278
95	0.008067545
98	0.008322309
101	0.008577074
104	0.008831838
107	0.009086603
110	0.009341367
114	0.009681054
118	0.01002074
122	0.010360426
126	0.010700112
130	0.011039798
134	0.011379484
138	0.01171917
143	0.012143777
148	0.012568385
153	0.012992993
158	0.0134176
163	0.013842208
169	0.014351737
175	0.014861266
181	0.015370795
187	0.015880324
193	0.016389853
200	0.016984304
207	0.017578754
214	0.018173205
221	0.018767655
229	0.019447028
237	0.0201264
245	0.020805772
254	0.021570065
263	0.022334359
272	0.023098653
282	0.023947868
292	0.024797083
302	0.025646298
313	0.026580435
324	0.027514571
335	0.028448708
347	0.029467766
359	0.030486824
372	0.031590804
385	0.032694784
399	0.033883685
413	0.035072586
428	0.036346408
443	0.03762023
459	0.038978972
475	0.040337714
492	0.041781375
510	0.043309955
528	0.044838529
547	0.046452017
567	0.048150412
587	0.049848789
608	0.051632057
630	0.0535002
653	0.055453196
677	0.057491013
701	0.059528704
726	0.061651127
752	0.063858207
779	0.066149846
807	0.068525918
836	0.07098626
866	0.07353067
897	0.076158893
930	0.078955341
964	0.08183481
999	0.084796823
1035	0.087840816
1073	0.091050552
1112	0.094340635
1153	0.097794325
1195	0.101326121
1239	0.105018652
1284	0.108786357
1331	0.112711107
1380	0.116790473
1430	0.120938912
1482	0.125236879
1536	0.129681146
1592	0.134268188
1650	0.138994192
1710	0.143855065
1773	0.148926689
1838	0.154123087
1905	0.159439323
1975	0.164948647
2047	0.170565999
2122	0.176362766
2200	0.182330965
2281	0.188462315
2365	0.194748296
2452	0.201180197
2542	0.207749176
2635	0.214446309
2732	0.221333133
2832	0.228328123
2936	0.235490681
3044	0.242808658
3156	0.250269941
3272	0.257862523
3392	0.265574568
3517	0.273456925
3646	0.281433363
3780	0.289552839
3919	0.297800962
4063	0.306163723
4212	0.314627558
4367	0.323234287
4528	0.331967535
4695	0.340811505
4868	0.349751032
5047	0.35877163
5233	0.367908014
5426	0.377143359
5626	0.386461661
5833	0.395847768
6048	0.405330893
6271	0.414893989
6502	0.424520993
6741	0.434196837
6989	0.443946179
7246	0.453752498
7513	0.463636834
7790	0.473581532
8077	0.483570142
8375	0.493620599
8684	0.503715673
9004	0.513839411
9336	0.524007235
9680	0.534202718
10037	0.544438948
10407	0.554699293
10790	0.564968484
11188	0.575283535
11600	0.585601981
12028	0.595957545
12471	0.606309826
12931	0.616689622
13408	0.627080073
13902	0.637465833
14414	0.647852925
14945	0.658245925
15496	0.668648102
16067	0.679043677
16659	0.689435625
17273	0.699825878
17910	0.710215432
18570	0.720589036
19255	0.730962703
19965	0.741320889
20701	0.751663416
21464	0.761989549
22255	0.772298071
23076	0.782599675
23927	0.792879166
24809	0.803134356
25724	0.813373811
26673	0.823593709
27657	0.833790187
28677	0.843959384
29735	0.85410688
30832	0.864227834
31969	0.874317572
33148	0.884379972
34371	0.894417825
35639	0.904425228
36954	0.914404073
38317	0.924348302
39730	0.934259151
41195	0.944137201
42715	0.953988818
44291	0.963806683
45925	0.973589945
47619	0.983337411
49376	0.993053028


==> trace_data/9_powerlaw.dat <==
1	0.004533599
2	0.007563207
3	0.009956439
4	0.011980994
5	0.013759167
6	0.015358461
7	0.016820627
8	0.01817355
9	0.019436908
10	0.020625184
11	0.021749392
12	0.02281813
13	0.023838262
14	0.024815365
15	0.025754041
16	0.026658141
17	0.027530922
18	0.02837517
19	0.029193286
20	0.02998736
21	0.03075922
22	0.031510479
23	0.032242567
24	0.032956759
25	0.033654196
26	0.034335906
27	0.035002817
28	0.035655773
29	0.036295539
30	0.036922815
31	0.037538244
32	0.038142415
33	0.038735871
34	0.039319113
35	0.039892605
36	0.040456779
37	0.041012036
38	0.041558747
39	0.042097263
40	0.042627908
41	0.043150987
42	0.043666788
43	0.044175579
44	0.044677613
45	0.045173129
46	0.045662351
47	0.046145494
48	0.046622757
49	0.047094332
50	0.047560399
51	0.04802113
52	0.048476687
53	0.048927226
54	0.049372894
55	0.049813832
57	0.050682048
59	0.051532874
61	0.052367228
63	0.053185948
65	0.053989807
67	0.054779515
69	0.055555731
71	0.056319063
73	0.057070078
75	0.0578093
77	0.058537221
79	0.059254298
81	0.059960959
83	0.060657607
86	0.061684621
89	0.062691123
92	0.063678192
95	0.064646815
98	0.065597901
101	0.066532287
104	0.067450747
107	0.068353999
110	0.069242708
114	0.070406097
118	0.071546084
122	0.072663906
126	0.073760699
130	0.074837503
134	0.075895281
138	0.076934918
143	0.078210203
148	0.079459901
153	0.080685362
158	0.081887823
163	0.083068423
169	0.084457754
175	0.085818771
181	0.08715299
187	0.0884618
193	0.089746474
200	0.091216316
207	0.092656609
214	0.094068916
221	0.095454668
229	0.09700755
237	0.098529263
245	0.100021451
254	0.101666744
263	0.103278538
272	0.104858626
282	0.106579085
292	0.108264481
302	0.109916692
313	0.111697843
324	0.113443009
335	0.115154102
347	0.116983941
359	0.118777392
372	0.120681437
385	0.12254722
399	0.124516048
413	0.126445149
428	0.128470349
443	0.130454729
459	0.132528841
475	0.134561366
492	0.136677806
510	0.138872935
528	0.141023501
547	0.143247821
567	0.145541236
587	0.147788114
608	0.150099965
630	0.152472666
653	0.154902287
677	0.157385093
701	0.159817263
726	0.162299851
752	0.16482959
779	0.167403388
807	0.170018322
836	0.172671638
866	0.17536074
897	0.178083189
930	0.180921843
964	0.183785929
999	0.186673566
1035	0.189582996
1073	0.192590935
1112	0.195614319
1153	0.198727007
1195	0.201849599
1239	0.205053197
1284	0.208261912
1331	0.211544187
1380	0.214895164
1430	0.218243967
1482	0.221655279
1536	0.225124924
1592	0.228648965
1650	0.232223695
1710	0.235845626
1773	0.239569995
1838	0.243332811
1905	0.247131286
1975	0.251017768
2047	0.254932618
2122	0.258926364
2200	0.262993733
2281	0.267129746
2365	0.271329711
2452	0.275589216
2542	0.279904113
2635	0.284270514
2732	0.288730274
2832	0.293232601
2936	0.297818011
3044	0.302480892
3156	0.307215953
3272	0.312018219
3392	0.316883015
3517	0.32184524
3646	0.326859872
3780	0.331960796
3919	0.337142136
4063	0.342398363
4212	0.34772428
4367	0.353149649
4528	0.358667745
4695	0.36427223
4868	0.369957138
5047	0.375716869
5233	0.381577345
5426	0.387531699
5626	0.393573467
5833	0.399696572
6048	0.405923977
6271	0.412248551
6502	0.418663585
6741	0.425162776
6989	0.431766564
7246	0.438467767
7513	0.445284905
7790	0.452210064
8077	0.459235802
8375	0.466378842
8684	0.473631139
9004	0.480985128
9336	0.488455973
9680	0.49603562
10037	0.503737855
10407	0.511554245
10790	0.519476862
11188	0.527538357
11600	0.535709627
12028	0.544021418
12471	0.552445304
12931	0.561010271
13408	0.569706648
13902	0.578525342
14414	0.587475108
14945	0.596563796
15496	0.605798402
16067	0.615168885
16659	0.624681707
17273	0.634342588
17910	0.644156554
18570	0.65411305
19255	0.664231395
19965	0.674500459
20701	0.684923795
21464	0.695504429
22255	0.706244901
23076	0.717160454
23927	0.728239051
24809	0.739481991
25724	0.750902567
26673	0.762500621
27657	0.774275728
28677	0.786227222
29735	0.79836557
30832	0.810688983
31969	0.823195525
33148	0.835893797
34371	0.848791403
35639	0.861884797
36954	0.875180423
38317	0.888674086
39730	0.902371221
41195	0.916276508
42715	0.930403122
44291	0.944744808
45925	0.9593043
47619	0.974083771
49376	0.989093332


==> trace_data/probabilities.dat <==
1	0.000415014
2	0.000378849
3	0.000341497
4	0.00033794
5	0.000326083
6	0.000316597
7	0.000312446
8	0.000311854
9	0.000308296
10	0.000304739
11	0.000303553
12	0.000299996
13	0.00029881
14	0.000295253
15	0.000295253
16	0.000292881
17	0.000292289
18	0.000289324
19	0.000288731
20	0.000288731
21	0.000286953
22	0.00028636
23	0.00028636
24	0.000285767
25	0.000283395
26	0.00028221
27	0.000281024
28	0.000279245
29	0.000278652
30	0.000277467
31	0.000276281
32	0.000273909
33	0.000272724
34	0.000272724
35	0.000272131
36	0.000271538
37	0.000271538
38	0.000271538
39	0.000269166
40	0.000269166
41	0.000267388
42	0.000266795
43	0.000266202
44	0.000264423
45	0.000263238
46	0.000262052
47	0.000262052
48	0.000261459
49	0.000260866
50	0.000260866
51	0.000260866
52	0.00025968
54	0.000259087
56	0.000257309
58	0.000256123
60	0.000254344
62	0.000254344
64	0.000253752
66	0.000253752
68	0.000251973
70	0.000250194
72	0.000249009
74	0.000248416
76	0.000246637
78	0.000245451
81	0.000244266
84	0.00024308
87	0.000241301
90	0.00023893
93	0.000237744
96	0.000237151
99	0.000235965
102	0.000233594
105	0.000231222
109	0.000230036
113	0.000228851
117	0.000228258
121	0.000227072
125	0.000225886
129	0.000223515
133	0.000222329
138	0.00022055
143	0.000219365
148	0.000217586
153	0.000215807
158	0.000214622
164	0.000212843
170	0.000211657
176	0.000208693
182	0.000206914
189	0.000205136
196	0.000202764
203	0.000200393
210	0.000199207
218	0.000196835
226	0.00019565
234	0.000194464
243	0.000192092
252	0.000190907
261	0.000188535
271	0.000186756
281	0.000184978
291	0.000183792
302	0.000181421
313	0.000179049
325	0.00017727
337	0.000176085
350	0.000173713
363	0.000171342
377	0.000169563
391	0.000167191
406	0.00016482
421	0.000162448
437	0.000160077
453	0.000158891
470	0.00015652
488	0.000154148
506	0.00015237
525	0.000149405
545	0.000147034
566	0.000144662
587	0.000142291
609	0.000139919
632	0.000137548
656	0.000135769
681	0.00013399
707	0.000130433
734	0.000126283
762	0.000123911
791	0.000120947
821	0.000116797
852	0.000113832
884	0.000110275
918	0.000105532
953	0.000100789
989	9.60462E-05
1027	9.13031E-05
1066	8.89316E-05
1107	8.53744E-05
1149	8.30029E-05
1193	8.06313E-05
1239	7.88527E-05
1286	7.70741E-05
1335	7.58883E-05
1386	7.47026E-05
1439	7.35168E-05
1494	7.23311E-05
1551	7.11453E-05
1611	6.99595E-05
1673	6.87738E-05
1737	6.7588E-05
1804	6.69952E-05
1873	6.58094E-05
1945	6.52165E-05
2020	6.40308E-05
2098	6.2845E-05
2179	6.2845E-05
2263	6.16593E-05
2350	6.10664E-05
2440	6.04735E-05
2534	5.92878E-05
2632	5.92878E-05
2733	5.8102E-05
2838	5.69162E-05
2947	5.69162E-05
3061	5.57305E-05
3179	5.57305E-05
3301	5.45447E-05
3428	5.39519E-05
3560	5.3359E-05
3697	5.21732E-05
3840	5.21732E-05
3988	5.09875E-05
4142	4.98017E-05
4302	4.92088E-05
4468	4.8616E-05
4640	4.74302E-05
4819	4.62444E-05
5005	4.56516E-05
5198	4.50587E-05
5399	4.38729E-05
5607	4.26872E-05
5823	4.15014E-05
6048	4.09085E-05
6281	3.97228E-05
6523	3.91299E-05
6775	3.79442E-05
7037	3.67584E-05
7309	3.55727E-05
7591	3.43869E-05
7884	3.32011E-05
8189	3.20154E-05
8505	3.08296E-05
8834	2.96439E-05
9175	2.84581E-05
9529	2.72724E-05
9897	2.72724E-05
10279	2.60866E-05
10676	2.49009E-05
11089	2.37151E-05
11517	2.31222E-05
11962	2.25293E-05
12424	2.13436E-05
12904	2.07507E-05
13403	2.01578E-05
13921	2.01578E-05
14459	2.01578E-05
15018	1.89721E-05
15598	1.89721E-05
16201	1.77863E-05
16827	1.66006E-05
17477	1.66006E-05
18153	1.54148E-05
18855	1.42291E-05
19584	1.42291E-05
20341	1.30433E-05
21127	1.18576E-05
21944	1.18576E-05
22792	1.06718E-05
23673	1.06718E-05
24588	9.48604E-06
25539	9.48604E-06
26527	8.30029E-06
27553	8.30029E-06
28618	7.11453E-06
29725	7.11453E-06
30874	5.92878E-06
32068	5.92878E-06
33308	5.92878E-06
34596	4.74302E-06
35934	4.74302E-06
37324	4.74302E-06
38767	3.55727E-06
40266	3.55727E-06
41823	3.55727E-06
43440	3.55727E-06
45120	2.37151E-06
46865	2.37151E-06
48678	2.37151E-06
50561	2.37151E-06
52517	2.37151E-06
54548	2.37151E-06
56658	2.37151E-06
58849	2.37151E-06
61125	2.37151E-06
63489	1.18576E-06
65945	1.18576E-06
68496	1.18576E-06
71145	1.18576E-06
73897	1.18576E-06
76755	1.18576E-06
79724	1.18576E-06
82808	1.18576E-06
86011	1.18576E-06

